An Empirical Model of Packet Processing Delay of the Open vSwitch

Network virtualization offers flexibility by decoupling virtual network from the underlying physical network. Software-Defined Network (SDN) could utilize the virtual network. For example, in Software-Defined Networks, the entire network can be run on commodity hardware and operating systems that use virtual elements. However, this could present new challenges of data plane performance. In this paper, we present an empirical model of the packet processing delay of a widely used OpenFlow virtual switch, the Open vSwitch. In the empirical model, we analyze the effect of varying Random Access Memory (RAM) and network parameters on the performance of the Open vSwitch. Our empirical model captures the non-network processing delays, which could be used in enhancing the network modeling and simulation.

==> Stats.txt <==
1	0.042111111
2	0.042555556
3	0.045
4	0.057222222
5	0.042333333
6	0.041555556
7	0.043111111
8	0.042111111
9	0.043444444
10	0.042666667
11	0.042222222
12	0.043555556
13	0.042444444
14	0.041666667
15	0.043222222
16	0.043888889
17	0.041444444
18	0.041666667
19	0.042888889
20	0.042888889
21	0.042888889
22	0.047888889
23	0.043555556
24	0.041666667
25	0.041777778
26	0.042333333
27	0.043222222
28	0.042111111
29	0.042777778
30	0.043
31	0.042444444
32	0.042777778
33	0.042555556
34	0.042888889
35	0.042555556
36	0.042222222
37	0.043888889
38	0.044666667
39	0.057333333
40	0.042555556
41	0.042888889
42	0.043111111
43	0.042
44	0.042444444
45	0.042
46	0.042555556
47	0.043111111
48	0.042777778
49	0.043
50	0.041888889
51	0.042666667
52	0.041555556
53	0.043111111
54	0.043444444
55	0.042
56	0.043555556
57	0.047666667
58	0.041777778
59	0.041888889
60	0.042666667
61	0.044
62	0.042444444
63	0.042222222
64	0.044777778
65	0.042555556
66	0.041333333
67	0.042555556
68	0.043111111
69	0.042555556
70	0.042777778
71	0.042111111
72	0.042555556
73	0.044555556
74	0.057111111
75	0.042111111
76	0.043
77	0.042111111
78	0.042555556
79	0.042555556
80	0.041666667
81	0.043333333
82	0.042111111
83	0.042
84	0.041111111
85	0.042555556
86	0.041666667
87	0.042333333
88	0.043222222
89	0.041333333
90	0.041888889
91	0.042666667
92	0.049111111
93	0.043111111
94	0.042222222
95	0.042
96	0.041222222
97	0.042444444
98	0.043111111
99	0.042444444
100	0.042666667
101	0.043222222
102	0.042444444
103	0.042444444
104	0.043
105	0.042666667
106	0.041777778
107	0.043
108	0.044777778
109	0.057444444
110	0.042888889
111	0.042777778
112	0.041888889
113	0.043444444
114	0.042777778
115	0.043111111
116	0.044222222
117	0.042333333
118	0.042222222
119	0.042444444
120	0.044
121	0.042777778
122	0.043111111
123	0.042555556
124	0.042888889
125	0.043444444
126	0.043444444
127	0.047222222
128	0.042333333
129	0.043
130	0.042666667
131	0.042333333
132	0.042111111
133	0.042666667
134	0.043666667
135	0.042333333
136	0.042
137	0.043
138	0.042444444
139	0.043111111
140	0.042555556
141	0.042666667
142	0.042111111
143	0.044777778
144	0.051444444
145	0.050111111
146	0.043555556
147	0.043111111
148	0.041888889
149	0.043
150	0.043111111
151	0.042777778
152	0.042333333
153	0.042555556
154	0.042333333
155	0.043888889
156	0.042333333
157	0.042666667
158	0.042555556
159	0.042111111
160	0.042888889
161	0.042111111
162	0.047444444
163	0.043666667
164	0.041888889
165	0.043
166	0.042111111
167	0.043333333
168	0.041666667
169	0.042555556
170	0.042444444
171	0.043
172	0.041888889
173	0.043111111
174	0.041888889
175	0.042888889
176	0.043777778
177	0.041888889
178	0.043444444
179	0.045222222
180	0.056777778
181	0.042555556
182	0.042555556
183	0.042555556
184	0.042222222
185	0.042111111
186	0.043777778
187	0.043
188	0.043222222
189	0.043222222
190	0.043555556
191	0.043333333
192	0.043444444
193	0.042111111
194	0.042555556
195	0.042444444
196	0.042555556
197	0.047222222
198	0.043555556
199	0.042555556
200	0.043666667
201	0.042888889
202	0.042
203	0.042333333
204	0.044444444
205	0.043444444
206	0.042222222
207	0.042444444
208	0.042666667
209	0.042555556
210	0.043333333
211	0.042888889
212	0.042777778
213	0.043888889
214	0.045222222
215	0.057222222
216	0.042888889
217	0.043555556
218	0.043555556
219	0.042
220	0.043
221	0.042333333
222	0.043222222
223	0.042222222
224	0.042555556
225	0.042333333
226	0.042222222
227	0.041777778
228	0.043333333
229	0.043222222
230	0.041666667
231	0.042111111
232	0.048
233	0.043111111
234	0.042111111
235	0.042444444
236	0.041666667
237	0.042777778
238	0.042888889
239	0.043888889
240	0.042222222
241	0.041333333
242	0.042888889
243	0.041777778
244	0.042222222
245	0.042111111
246	0.042777778
247	0.043
248	0.042333333
249	0.044333333
250	0.056444444
251	0.041777778
252	0.044111111
253	0.042888889
254	0.042666667
255	0.042222222
256	0.043111111
257	0.041444444
258	0.044222222
259	0.042444444
260	0.043
261	0.041666667
262	0.042444444
263	0.042777778
264	0.042888889
265	0.042111111
266	0.042
267	0.048111111
268	0.042555556
269	0.042333333
270	0.041555556
271	0.042666667
272	0.041666667
273	0.041888889
274	0.043444444
275	0.043
276	0.042666667
277	0.042888889
278	0.043222222
279	0.041555556
280	0.042444444
281	0.042333333
282	0.043
283	0.043222222
284	0.046
285	0.057111111
286	0.042666667
287	0.043111111
288	0.042666667
289	0.042666667
290	0.042
291	0.043444444
292	0.042555556
293	0.042555556
294	0.042
295	0.042333333
296	0.043333333
297	0.043
298	0.042666667
299	0.042777778
300	0.042222222
301	0.041888889
302	0.044
303	0.045666667
304	0.042444444
305	0.043
306	0.041555556
307	0.042666667
308	0.042444444
309	0.043111111
310	0.042555556
311	0.043111111
312	0.042888889
313	0.044333333
314	0.041888889
315	0.044111111
316	0.043666667
317	0.042555556
318	0.042666667
319	0.044777778
320	0.057444444
321	0.043333333
322	0.042888889
323	0.042111111
324	0.042
325	0.043333333
326	0.043
327	0.042555556
328	0.043444444
329	0.043222222
330	0.043888889
331	0.041777778
332	0.042222222
333	0.042777778
334	0.042333333
335	0.043
336	0.043888889
337	0.043
338	0.047222222
339	0.041666667
340	0.042222222
341	0.041777778
342	0.042444444
343	0.041666667
344	0.042333333
345	0.042555556
346	0.042666667
347	0.042222222
348	0.042444444
349	0.043
350	0.042666667
351	0.042
352	0.042
353	0.042666667
354	0.045555556
355	0.057
356	0.043555556
357	0.041777778
358	0.043777778
359	0.043111111
360	0.043
361	0.042666667
362	0.043
363	0.042555556
364	0.042444444
365	0.041777778
366	0.043555556
367	0.042444444
368	0.042666667
369	0.042
370	0.043
371	0.043222222
372	0.042555556
373	0.047888889
374	0.043444444
375	0.042555556
376	0.041555556
377	0.042888889
378	0.042444444
379	0.043888889
380	0.041777778
381	0.043111111
382	0.042222222
383	0.042333333
384	0.043111111
385	0.041555556
386	0.042222222
387	0.042444444
388	0.042666667
389	0.045222222
390	0.058
391	0.042777778
392	0.042444444
393	0.042555556
394	0.042
395	0.043111111
396	0.043666667
397	0.042777778
398	0.041222222
399	0.041777778
400	0.043111111
401	0.043888889
402	0.042
403	0.043777778
404	0.043555556
405	0.042333333
406	0.042444444
407	0.042111111
408	0.048555556
409	0.042222222
410	0.043333333
411	0.041555556
412	0.042111111
413	0.042333333
414	0.043888889
415	0.042888889
416	0.042555556
417	0.043111111
418	0.042333333
419	0.043
420	0.041555556
421	0.043111111
422	0.042666667
423	0.043
424	0.045777778
425	0.057333333
426	0.043555556
427	0.042222222
428	0.042555556
429	0.042666667
430	0.042666667
431	0.042222222
432	0.042555556
433	0.042666667
434	0.042666667
435	0.042333333
436	0.042111111
437	0.044666667
438	0.042
439	0.043555556
440	0.042222222
441	0.042444444
442	0.042555556
443	0.048
444	0.042555556
445	0.043111111
446	0.041222222
447	0.042444444
448	0.042888889
449	0.042666667
450	0.043888889
451	0.043111111
452	0.042888889
453	0.043333333
454	0.042888889
455	0.042555556
456	0.042555556
457	0.043333333
458	0.043333333
459	0.042444444
460	0.055222222
461	0.048
462	0.041555556
463	0.041888889
464	0.042222222
465	0.042111111
466	0.041888889
467	0.041777778
468	0.042444444
469	0.043111111
470	0.042666667
471	0.042555556
472	0.043
473	0.042222222
474	0.042666667
475	0.042111111
476	0.041222222
477	0.043111111
478	0.046555556
479	0.042555556
480	0.042777778
481	0.042333333
482	0.043
483	0.043333333
484	0.041888889
485	0.042
486	0.041666667
487	0.043888889
488	0.042666667
489	0.042222222
490	0.042555556
491	0.043666667
492	0.043222222
493	0.042111111
494	0.042555556
495	0.044777778
496	0.057666667
497	0.043888889
498	0.042888889
499	0.042777778
500	0.042222222
501	0.042888889
502	0.041888889
503	0.042555556
504	0.042111111
505	0.042888889
506	0.042444444
507	0.043111111
508	0.041777778
509	0.043111111
510	0.043333333
511	0.043333333
512	0.042666667
513	0.046777778
514	0.042888889
515	0.042555556
516	0.042111111
517	0.043555556
518	0.042
519	0.042111111
520	0.043888889
521	0.043
522	0.041333333
523	0.041777778
524	0.043222222
525	0.041888889
526	0.043555556
527	0.042666667
528	0.042666667
529	0.041555556
530	0.046222222
531	0.056333333
532	0.042333333
533	0.042
534	0.043111111
535	0.042777778
536	0.043222222
537	0.043444444
538	0.043888889
539	0.042555556
540	0.043888889
541	0.041333333
542	0.042444444
543	0.042777778
544	0.041888889
545	0.041777778
546	0.042777778
547	0.042333333
548	0.045
549	0.045777778
550	0.043
551	0.043444444
552	0.042333333
553	0.043444444
554	0.042666667
555	0.043
556	0.042777778
557	0.042333333
558	0.042333333
559	0.042555556
560	0.042444444
561	0.042666667
562	0.043
563	0.042777778
564	0.044111111
565	0.046111111
566	0.056888889
567	0.043333333
568	0.043444444
569	0.042777778
570	0.042555556
571	0.041888889
572	0.043
573	0.042111111
574	0.042111111
575	0.041555556
576	0.043333333
577	0.042777778
578	0.044444444
579	0.043
580	0.042888889
581	0.043
582	0.044666667
583	0.047666667
584	0.044
585	0.042111111
586	0.043777778
587	0.042666667
588	0.043222222
589	0.042777778
590	0.042666667
591	0.042333333
592	0.042555556
593	0.042333333
594	0.042777778
595	0.042888889
596	0.042555556
597	0.042666667
598	0.043
599	0.043111111
600	0.044777778
601	0.059
602	0.042666667
603	0.042222222
604	0.043222222
605	0.042555556
606	0.042888889
607	0.043555556
608	0.041888889
609	0.042777778
610	0.042888889
611	0.042444444
612	0.043
613	0.042
614	0.042666667
615	0.042666667
616	0.042111111
617	0.043777778
618	0.045333333
619	0.046777778
620	0.042666667
621	0.042777778
622	0.043333333
623	0.042888889
624	0.041222222
625	0.043666667
626	0.042555556
627	0.043
628	0.042444444
629	0.042111111
630	0.042555556
631	0.042
632	0.044111111
633	0.042666667
634	0.043222222
635	0.044111111
636	0.058555556
637	0.041888889
638	0.043666667
639	0.042777778
640	0.043
641	0.042666667
642	0.042666667
643	0.043
644	0.043111111
645	0.042888889
646	0.041666667
647	0.042111111
648	0.043111111
649	0.042111111
650	0.043111111
651	0.041777778
652	0.042777778
653	0.042666667
654	0.047888889
655	0.042888889
656	0.041888889
657	0.042777778
658	0.043222222
659	0.041777778
660	0.043
661	0.042555556
662	0.042666667
663	0.043444444
664	0.042111111
665	0.043
666	0.043
667	0.042666667
668	0.042888889
669	0.042444444
670	0.044222222
671	0.056333333
672	0.043222222
673	0.043
674	0.042444444
675	0.042666667
676	0.042111111
677	0.042777778
678	0.042333333
679	0.041666667
680	0.042888889
681	0.043
682	0.042444444
683	0.042666667
684	0.042333333
685	0.043555556
686	0.042444444
687	0.042444444
688	0.043
689	0.046777778
690	0.042444444
691	0.042888889
692	0.042444444
693	0.043777778
694	0.042888889
695	0.043555556
696	0.043777778
697	0.042444444
698	0.041666667
699	0.043111111
700	0.042444444
701	0.041777778
702	0.042666667
703	0.042111111
704	0.042555556
705	0.044666667
706	0.057444444
707	0.042555556
708	0.042
709	0.044
710	0.043111111
711	0.042333333
712	0.042444444
713	0.042222222
714	0.042555556
715	0.042222222
716	0.043333333
717	0.042333333
718	0.042222222
719	0.042555556
720	0.042111111
721	0.043444444
722	0.043111111
723	0.042777778
724	0.048555556
725	0.042666667
726	0.043444444
727	0.043
728	0.041555556
729	0.043
730	0.041666667
731	0.041666667
732	0.042
733	0.042111111
734	0.042111111
735	0.041222222
736	0.042
737	0.043555556
738	0.042555556
739	0.042888889
740	0.044333333
741	0.057666667
742	0.043888889
743	0.042777778
744	0.042888889
745	0.043
746	0.044222222
747	0.042777778
748	0.041777778
749	0.043
750	0.041777778
751	0.043111111
752	0.042888889
753	0.041888889
754	0.042444444
755	0.041888889
756	0.042111111
757	0.041333333
758	0.043111111
759	0.047666667
760	0.043444444
761	0.042666667
762	0.043
763	0.042555556
764	0.042666667
765	0.042333333
766	0.042444444
767	0.042555556
768	0.042
769	0.043666667
770	0.042777778
771	0.042888889
772	0.043111111
773	0.043888889
774	0.042
775	0.041666667
776	0.044333333
777	0.057555556
778	0.042444444
779	0.041222222
780	0.042777778
781	0.042777778
782	0.041111111
783	0.043
784	0.041777778
785	0.042222222
786	0.043111111
787	0.043222222
788	0.042888889
789	0.042555556
790	0.042888889
791	0.042444444
792	0.042333333
793	0.042888889
794	0.047777778
795	0.041777778
796	0.042666667
797	0.041555556
798	0.042666667
799	0.042444444
800	0.041555556
801	0.041777778
802	0.042444444
803	0.043777778
804	0.043
805	0.043333333
806	0.043555556
807	0.043333333
808	0.042111111
809	0.043
810	0.042888889
811	0.045555556
812	0.057222222
813	0.043555556
814	0.043444444
815	0.042777778
816	0.042555556
817	0.042666667
818	0.042666667
819	0.042222222
820	0.043333333
821	0.042222222
822	0.042777778
823	0.042444444
824	0.042
825	0.042666667
826	0.043777778
827	0.042555556
828	0.043
829	0.048111111
830	0.041333333
831	0.042888889
832	0.042111111
833	0.042222222
834	0.042555556
835	0.042
836	0.042444444
837	0.043111111
838	0.042
839	0.043333333
840	0.042111111
841	0.044222222
842	0.041888889
843	0.042444444
844	0.041666667
845	0.042666667
846	0.044777778
847	0.057
848	0.042222222
849	0.042666667
850	0.042444444
851	0.042666667
852	0.042444444
853	0.042888889
854	0.042666667
855	0.042222222
856	0.042555556
857	0.043111111
858	0.043444444
859	0.043555556
860	0.042
861	0.042222222
862	0.043333333
863	0.043111111
864	0.047555556
865	0.042777778
866	0.043333333
867	0.042888889
868	0.042666667
869	0.042777778
870	0.043
871	0.043333333
872	0.041777778
873	0.042444444
874	0.042
875	0.043111111
876	0.042333333
877	0.043222222
878	0.042555556
879	0.043888889
880	0.042666667
881	0.045777778
882	0.057222222
883	0.042666667
884	0.041777778
885	0.043333333
886	0.042222222
887	0.043222222
888	0.042666667
889	0.042888889
890	0.043111111
891	0.042888889
892	0.042111111
893	0.042222222
894	0.042777778
895	0.042222222
896	0.042555556
897	0.044
898	0.041888889
899	0.048
900	0.043333333
901	0.043333333
902	0.043
903	0.043555556
904	0.042555556
905	0.042222222
906	0.042888889
907	0.041222222
908	0.042444444
909	0.044222222
910	0.041444444
911	0.041777778
912	0.041888889
913	0.042333333
914	0.042222222
915	0.042666667
916	0.044444444
917	0.057111111
918	0.041888889
919	0.042111111
920	0.041333333
921	0.041666667
922	0.043444444
923	0.043
924	0.042888889
925	0.042444444
926	0.042
927	0.042222222
928	0.042222222
929	0.042777778
930	0.042777778
931	0.042666667
932	0.043222222
933	0.042888889
934	0.045555556
935	0.044555556
936	0.042333333
937	0.041555556
938	0.042888889
939	0.043888889
940	0.043111111
941	0.043333333
942	0.042777778
943	0.042111111
944	0.042888889
945	0.042111111
946	0.043222222
947	0.042666667
948	0.041666667
949	0.041888889
950	0.042333333
951	0.044333333
952	0.056777778
953	0.044333333
954	0.043111111
955	0.043111111
956	0.042555556
957	0.042666667
958	0.042777778
959	0.042555556
960	0.041555556
961	0.042222222
962	0.043111111
963	0.043111111
964	0.043777778
965	0.044
966	0.042111111
967	0.042111111
968	0.041666667
969	0.041777778
970	0.047444444
971	0.043111111
972	0.042555556
973	0.042666667
974	0.042111111
975	0.042777778
976	0.042777778
977	0.042222222
978	0.043222222
979	0.042
980	0.043666667
981	0.042666667
982	0.042888889
983	0.042333333
984	0.042555556
985	0.045111111
986	0.045888889
987	0.056666667
988	0.043555556
989	0.042222222
990	0.043111111
991	0.042555556
992	0.042111111
993	0.042555556
994	0.042888889
995	0.041666667
996	0.042555556
997	0.042777778
998	0.042555556
999	0.041555556
1000	0.043111111
1001	0.043222222
1002	0.042
1003	0.043111111
1004	0.041666667
1005	0.048333333
1006	0.041888889
1007	0.043
1008	0.042888889
1009	0.043
1010	0.043333333
1011	0.042
1012	0.042222222
1013	0.042888889
1014	0.043111111
1015	0.043777778
1016	0.041777778
1017	0.043111111
1018	0.042666667
1019	0.042555556
1020	0.042666667
1021	0.043777778
1022	0.057
1023	0.042777778
1024	0.042222222
1025	0.041777778
1026	0.042555556
1027	0.042
1028	0.042555556
1029	0.041888889
1030	0.042222222
1031	0.042222222
1032	0.043777778
1033	0.042555556
1034	0.042222222
1035	0.043444444
1036	0.043
1037	0.041666667
1038	0.043333333
1039	0.042888889
1040	0.047666667
1041	0.041888889
1042	0.043777778
1043	0.044
1044	0.043
1045	0.043555556
1046	0.042555556
1047	0.042333333
1048	0.041333333
1049	0.042111111
1050	0.042333333
1051	0.043
1052	0.042777778
1053	0.042333333
1054	0.042111111
1055	0.041666667
1056	0.044888889
1057	0.056888889
1058	0.042666667
1059	0.045222222
1060	0.041777778
1061	0.042444444
1062	0.043111111
1063	0.043555556
1064	0.042
1065	0.042666667
1066	0.043222222
1067	0.042888889
1068	0.042222222
1069	0.042222222
1070	0.042666667
1071	0.042666667
1072	0.043
1073	0.042888889
1074	0.043444444
1075	0.047222222
1076	0.042555556
1077	0.042666667
1078	0.042333333
1079	0.042777778
1080	0.042666667
1081	0.043111111
1082	0.043333333
1083	0.041888889
1084	0.042111111
1085	0.042222222
1086	0.042777778
1087	0.042111111
1088	0.042444444
1089	0.042333333
1090	0.043333333
1091	0.042888889
1092	0.048666667
1093	0.055
1094	0.043111111
1095	0.043777778
1096	0.042333333
1097	0.042222222
1098	0.043222222
1099	0.042777778
1100	0.042222222
1101	0.042111111
1102	0.042
1103	0.043
1104	0.041777778
1105	0.043111111
1106	0.042666667
1107	0.042555556
1108	0.043444444
1109	0.044555556
1110	0.048555556
1111	0.042
1112	0.043444444
1113	0.042555556
1114	0.042111111
1115	0.042777778
1116	0.043666667
1117	0.044111111
1118	0.042555556
1119	0.042111111
1120	0.042777778
1121	0.042111111
1122	0.042222222
1123	0.042888889
1124	0.042666667
1125	0.043555556
1126	0.042888889
1127	0.046
1128	0.057444444
1129	0.042888889
1130	0.042222222
1131	0.042444444
1132	0.041444444
1133	0.042888889
1134	0.041888889
1135	0.042
1136	0.042444444
1137	0.043555556
1138	0.042555556
1139	0.042888889
1140	0.042555556
1141	0.043111111
1142	0.042
1143	0.042555556
1144	0.043111111
1145	0.048
1146	0.043444444
1147	0.042
1148	0.042666667
1149	0.042888889
1150	0.042666667
1151	0.043888889
1152	0.043444444
1153	0.043333333
1154	0.042555556
1155	0.042666667
1156	0.042888889
1157	0.042222222
1158	0.042222222
1159	0.043555556
1160	0.043111111
1161	0.042111111
1162	0.045333333
1163	0.058111111
1164	0.042777778
1165	0.043
1166	0.043222222
1167	0.041888889
1168	0.043333333
1169	0.042888889
1170	0.041555556
1171	0.043333333
1172	0.042333333
1173	0.042888889
1174	0.043222222
1175	0.042333333
1176	0.043555556
1177	0.043
1178	0.042777778
1179	0.042222222
1180	0.046888889
1181	0.043
1182	0.042111111
1183	0.041777778
1184	0.042555556
1185	0.043444444
1186	0.041666667
1187	0.042666667
1188	0.042111111
1189	0.042555556
1190	0.042333333
1191	0.042555556
1192	0.042777778
1193	0.042555556
1194	0.042888889
1195	0.041666667
1196	0.042333333
1197	0.043777778
1198	0.057222222
1199	0.043666667
1200	0.042666667
1201	0.042666667
1202	0.041777778
1203	0.042111111
1204	0.043666667
1205	0.042555556
1206	0.041222222
1207	0.042777778
1208	0.042777778
1209	0.042333333
1210	0.042
1211	0.042666667
1212	0.043
1213	0.042333333
1214	0.042888889
1215	0.047555556
1216	0.043111111
1217	0.042
1218	0.042555556
1219	0.041777778
1220	0.042777778
1221	0.043111111
1222	0.042777778
1223	0.043111111
1224	0.042888889
1225	0.043444444
1226	0.042111111
1227	0.042111111
1228	0.041666667
1229	0.042555556
1230	0.042222222
1231	0.044333333
1232	0.045111111
1233	0.058
1234	0.043
1235	0.042555556
1236	0.043
1237	0.042888889
1238	0.044222222
1239	0.042888889
1240	0.041555556
1241	0.042777778
1242	0.042555556
1243	0.042111111
1244	0.043444444
1245	0.041333333
1246	0.042111111
1247	0.042111111
1248	0.042333333
1249	0.042444444
1250	0.045666667
1251	0.044777778
1252	0.043
1253	0.042444444
1254	0.043
1255	0.043444444
1256	0.042555556
1257	0.043333333
1258	0.042888889
1259	0.041888889
1260	0.042222222
1261	0.043222222
1262	0.041888889
1263	0.043333333
1264	0.042777778
1265	0.042777778
1266	0.042888889
1267	0.045888889
1268	0.056555556
1269	0.042555556
1270	0.043111111
1271	0.043444444
1272	0.042222222
1273	0.042666667
1274	0.043888889
1275	0.042222222
1276	0.043
1277	0.042333333
1278	0.041888889
1279	0.043222222
1280	0.042111111
1281	0.043111111
1282	0.041777778
1283	0.041888889
1284	0.042444444
1285	0.042222222
1286	0.048222222
1287	0.042666667
1288	0.043
1289	0.043444444
1290	0.042111111
1291	0.041444444
1292	0.042333333
1293	0.044444444
1294	0.042555556
1295	0.042777778
1296	0.041555556
1297	0.043222222
1298	0.042444444
1299	0.042222222
1300	0.043888889
1301	0.043666667
1302	0.044777778
1303	0.056777778
1304	0.042777778
1305	0.043111111
1306	0.043333333
1307	0.042222222
1308	0.042111111
1309	0.042444444
1310	0.042666667
1311	0.042222222
1312	0.042888889
1313	0.043222222
1314	0.043
1315	0.043
1316	0.043666667
1317	0.041666667
1318	0.043333333
1319	0.043222222
1320	0.042888889
1321	0.047333333
1322	0.041888889
1323	0.042
1324	0.043
1325	0.042444444
1326	0.042111111
1327	0.043
1328	0.042777778
1329	0.043222222
1330	0.042111111
1331	0.042777778
1332	0.042777778
1333	0.042111111
1334	0.043888889
1335	0.043222222
1336	0.042777778
1337	0.046
1338	0.057444444
1339	0.042111111
1340	0.044333333
1341	0.042111111
1342	0.043444444
1343	0.042333333
1344	0.043444444
1345	0.042555556
1346	0.042666667
1347	0.043222222
1348	0.041666667
1349	0.042555556
1350	0.042666667
1351	0.041666667
1352	0.043
1353	0.043222222
1354	0.042666667
1355	0.042111111
1356	0.047777778
1357	0.042222222
1358	0.043
1359	0.043666667
1360	0.042666667
1361	0.042444444
1362	0.042444444
1363	0.042555556
1364	0.041777778
1365	0.042777778
1366	0.041777778
1367	0.042555556
1368	0.042333333
1369	0.042222222
1370	0.043
1371	0.043222222
1372	0.045
1373	0.055777778
1374	0.044222222
1375	0.043555556
1376	0.042333333
1377	0.042
1378	0.043222222
1379	0.041111111
1380	0.042333333
1381	0.042777778
1382	0.042666667
1383	0.042222222
1384	0.043
1385	0.042
1386	0.043
1387	0.043333333
1388	0.043111111
1389	0.042666667
1390	0.043555556
1391	0.047111111
1392	0.042888889
1393	0.041444444
1394	0.042555556
1395	0.042555556
1396	0.042
1397	0.042444444
1398	0.043111111
1399	0.041777778
1400	0.042555556
1401	0.042
1402	0.042111111
1403	0.043222222
1404	0.044
1405	0.043222222
1406	0.042111111
1407	0.041666667
1408	0.048333333
1409	0.055111111
1410	0.042777778
1411	0.043222222
1412	0.042666667
1413	0.042222222
1414	0.042333333
1415	0.042555556
1416	0.043222222
1417	0.043666667
1418	0.043
1419	0.043888889
1420	0.042111111
1421	0.041666667
1422	0.042666667
1423	0.043333333
1424	0.042222222
1425	0.043
1426	0.048555556
1427	0.041777778
1428	0.042666667
1429	0.042
1430	0.043666667
1431	0.042777778
1432	0.042444444
1433	0.042555556
1434	0.042666667
1435	0.042222222
1436	0.042111111
1437	0.042333333
1438	0.043
1439	0.042555556
1440	0.041888889
1441	0.042222222
1442	0.042777778
1443	0.045333333
1444	0.056888889
1445	0.042333333
1446	0.042222222
1447	0.043111111
1448	0.043
1449	0.042555556
1450	0.041555556
1451	0.042222222
1452	0.043444444
1453	0.043444444
1454	0.042111111
1455	0.042555556
1456	0.043111111
1457	0.042888889
1458	0.042666667
1459	0.043444444
1460	0.041444444
1461	0.045444444
1462	0.045444444
1463	0.042555556
1464	0.042777778
1465	0.043222222
1466	0.042666667
1467	0.043555556
1468	0.042888889
1469	0.043333333
1470	0.042444444
1471	0.042666667
1472	0.043333333
1473	0.041888889
1474	0.043
1475	0.042222222
1476	0.042555556
1477	0.043111111
1478	0.043777778
1479	0.057777778
1480	0.042333333
1481	0.041888889
1482	0.043111111
1483	0.041777778
1484	0.043
1485	0.042555556
1486	0.042444444
1487	0.042666667
1488	0.043555556
1489	0.042666667
1490	0.043333333
1491	0.043222222
1492	0.042666667
1493	0.043444444
1494	0.042555556
1495	0.044777778
1496	0.048111111
1497	0.042777778
1498	0.043333333
1499	0.042111111
1500	0.042333333
1501	0.042333333
1502	0.043
1503	0.042666667
1504	0.043111111
1505	0.043333333
1506	0.043
1507	0.042444444
1508	0.042111111
1509	0.041666667
1510	0.041888889
1511	0.042888889
1512	0.043333333
1513	0.045666667
1514	0.058222222
1515	0.042222222
1516	0.043333333
1517	0.042666667
1518	0.042444444
1519	0.043
1520	0.042222222
1521	0.042666667
1522	0.043222222
1523	0.042222222
1524	0.043
1525	0.042555556
1526	0.042111111
1527	0.042555556
1528	0.042333333
1529	0.042777778
1530	0.042666667
1531	0.047666667
1532	0.042222222
1533	0.043
1534	0.042888889
1535	0.043222222
1536	0.044
1537	0.043555556
1538	0.043
1539	0.042222222
1540	0.043111111
1541	0.041666667
1542	0.043777778
1543	0.042333333
1544	0.042666667
1545	0.042222222
1546	0.042666667
1547	0.042666667
1548	0.045111111
1549	0.057555556
1550	0.042333333
1551	0.044444444
1552	0.043111111
1553	0.042
1554	0.042
1555	0.042666667
1556	0.042666667
1557	0.041888889
1558	0.043
1559	0.042444444
1560	0.043
1561	0.042222222
1562	0.043111111
1563	0.042555556
1564	0.042444444
1565	0.042666667
1566	0.042555556
1567	0.047333333
1568	0.042444444
1569	0.043111111
1570	0.041777778
1571	0.041666667
1572	0.042555556
1573	0.042333333
1574	0.042222222
1575	0.042333333
1576	0.043111111
1577	0.041222222
1578	0.043111111
1579	0.042777778
1580	0.042222222
1581	0.043555556
1582	0.043222222
1583	0.045222222
1584	0.057666667
1585	0.041555556
1586	0.042444444
1587	0.042222222
1588	0.043111111
1589	0.043444444
1590	0.042444444
1591	0.041666667
1592	0.043
1593	0.042666667
1594	0.042333333
1595	0.042
1596	0.042555556
1597	0.041555556
1598	0.041888889
1599	0.042
1600	0.042888889
1601	0.043222222
1602	0.048222222
1603	0.044333333
1604	0.042111111
1605	0.042333333
1606	0.042777778
1607	0.042555556
1608	0.042666667
1609	0.042111111
1610	0.042333333
1611	0.043
1612	0.043111111
1613	0.042666667
1614	0.042888889
1615	0.042555556
1616	0.042555556
1617	0.043111111
1618	0.045777778
1619	0.057333333
1620	0.043333333
1621	0.042555556
1622	0.043
1623	0.043222222
1624	0.042222222
1625	0.042555556
1626	0.042222222
1627	0.042666667
1628	0.042
1629	0.042222222
1630	0.042555556
1631	0.042333333
1632	0.043555556
1633	0.041555556
1634	0.042444444
1635	0.043555556
1636	0.056666667
1637	0.057333333
1638	0.051222222
1639	0.089111111
1640	0.054666667
1641	0.058222222
1642	0.060444444
1643	0.088111111
1644	0.053
1645	0.057555556
1646	0.069777778
1647	0.056777778
1648	0.066333333

==> ifelse.txt <==
1	0.041666667
2	0.041444444
3	0.044777778
4	0.056333333
5	0.041666667
6	0.042
7	0.041666667
8	0.042222222
9	0.041333333
10	0.041777778
11	0.042222222
12	0.041777778
13	0.042111111
14	0.041888889
15	0.041666667
16	0.041777778
17	0.041666667
18	0.041888889
19	0.042222222
20	0.042333333
21	0.042222222
22	0.047444444
23	0.041666667
24	0.041666667
25	0.042
26	0.041666667
27	0.042333333
28	0.041222222
29	0.042444444
30	0.042111111
31	0.042555556
32	0.041888889
33	0.041777778
34	0.042222222
35	0.041666667
36	0.041888889
37	0.041666667
38	0.045333333
39	0.057333333
40	0.042666667
41	0.042
42	0.041777778
43	0.041888889
44	0.042444444
45	0.041777778
46	0.042111111
47	0.042333333
48	0.043
49	0.042222222
50	0.042333333
51	0.042666667
52	0.042555556
53	0.042222222
54	0.042
55	0.041666667
56	0.041555556
57	0.046777778
58	0.041777778
59	0.042222222
60	0.041666667
61	0.042333333
62	0.041888889
63	0.041666667
64	0.041777778
65	0.042111111
66	0.041888889
67	0.042222222
68	0.042555556
69	0.042444444
70	0.041666667
71	0.041222222
72	0.041111111
73	0.045333333
74	0.058222222
75	0.042444444
76	0.042111111
77	0.042
78	0.042555556
79	0.042
80	0.041777778
81	0.042444444
82	0.042222222
83	0.042555556
84	0.042222222
85	0.043111111
86	0.042555556
87	0.042
88	0.041444444
89	0.042555556
90	0.041666667
91	0.042888889
92	0.046777778
93	0.042666667
94	0.042222222
95	0.042222222
96	0.041333333
97	0.042555556
98	0.042222222
99	0.042777778
100	0.042
101	0.042333333
102	0.042555556
103	0.041888889
104	0.042
105	0.042333333
106	0.042777778
107	0.041666667
108	0.045
109	0.057666667
110	0.042
111	0.041222222
112	0.041888889
113	0.041555556
114	0.041666667
115	0.041666667
116	0.041222222
117	0.041111111
118	0.041777778
119	0.041111111
120	0.041333333
121	0.041555556
122	0.041333333
123	0.041666667
124	0.041444444
125	0.041444444
126	0.041888889
127	0.046888889
128	0.041222222
129	0.041111111
130	0.041333333
131	0.041444444
132	0.041333333
133	0.040888889
134	0.041333333
135	0.041111111
136	0.041333333
137	0.041666667
138	0.041777778
139	0.041222222
140	0.041333333
141	0.041111111
142	0.041666667
143	0.043777778
144	0.049222222
145	0.049666667
146	0.042444444
147	0.042
148	0.041444444
149	0.041777778
150	0.041777778
151	0.041333333
152	0.041555556
153	0.041666667
154	0.042
155	0.041777778
156	0.041444444
157	0.041333333
158	0.041777778
159	0.041888889
160	0.041555556
161	0.042222222
162	0.046333333
163	0.041222222
164	0.041444444
165	0.042222222
166	0.041333333
167	0.041444444
168	0.041111111
169	0.041444444
170	0.042
171	0.041111111
172	0.041444444
173	0.041555556
174	0.042
175	0.041444444
176	0.041777778
177	0.042
178	0.042666667
179	0.044444444
180	0.055888889
181	0.041444444
182	0.041555556
183	0.041666667
184	0.041666667
185	0.041333333
186	0.041222222
187	0.041555556
188	0.041111111
189	0.041888889
190	0.042111111
191	0.041777778
192	0.041444444
193	0.041888889
194	0.041888889
195	0.042
196	0.041777778
197	0.046888889
198	0.042444444
199	0.041777778
200	0.041444444
201	0.042
202	0.041555556
203	0.041888889
204	0.041666667
205	0.041777778
206	0.041666667
207	0.042
208	0.042222222
209	0.042222222
210	0.041888889
211	0.041222222
212	0.041666667
213	0.041666667
214	0.045222222
215	0.056555556
216	0.041222222
217	0.041777778
218	0.041111111
219	0.041777778
220	0.041333333
221	0.042333333
222	0.042111111
223	0.042222222
224	0.042
225	0.041888889
226	0.042222222
227	0.041444444
228	0.042222222
229	0.042555556
230	0.042555556
231	0.042444444
232	0.046888889
233	0.042666667
234	0.042
235	0.042555556
236	0.041888889
237	0.042
238	0.042333333
239	0.041888889
240	0.041666667
241	0.041777778
242	0.042777778
243	0.041555556
244	0.041555556
245	0.041888889
246	0.041555556
247	0.041666667
248	0.041444444
249	0.044888889
250	0.056555556
251	0.042333333
252	0.042333333
253	0.043666667
254	0.042333333
255	0.042
256	0.042333333
257	0.042444444
258	0.041777778
259	0.042222222
260	0.041555556
261	0.042
262	0.041777778
263	0.041333333
264	0.041888889
265	0.042555556
266	0.041777778
267	0.046777778
268	0.042111111
269	0.042
270	0.042
271	0.042111111
272	0.041888889
273	0.042222222
274	0.042
275	0.042222222
276	0.042222222
277	0.042
278	0.042
279	0.042333333
280	0.041888889
281	0.042
282	0.042888889
283	0.041777778
284	0.045333333
285	0.057111111
286	0.042
287	0.041888889
288	0.041222222
289	0.040888889
290	0.041111111
291	0.040888889
292	0.041555556
293	0.041222222
294	0.041444444
295	0.041555556
296	0.042111111
297	0.041333333
298	0.041444444
299	0.041111111
300	0.041111111
301	0.042
302	0.044555556
303	0.044222222
304	0.041666667
305	0.041333333
306	0.041111111
307	0.041333333
308	0.041666667
309	0.041222222
310	0.041777778
311	0.041555556
312	0.041222222
313	0.041333333
314	0.041222222
315	0.041333333
316	0.041333333
317	0.041666667
318	0.041444444
319	0.045222222
320	0.056111111
321	0.042
322	0.041555556
323	0.041555556
324	0.041222222
325	0.041666667
326	0.042111111
327	0.041888889
328	0.041444444
329	0.041555556
330	0.042333333
331	0.041555556
332	0.041888889
333	0.042222222
334	0.041777778
335	0.041888889
336	0.040777778
337	0.042
338	0.047333333
339	0.041777778
340	0.041333333
341	0.041555556
342	0.041888889
343	0.041333333
344	0.041444444
345	0.042
346	0.042
347	0.041444444
348	0.042
349	0.041333333
350	0.041111111
351	0.041333333
352	0.041888889
353	0.041111111
354	0.044777778
355	0.056888889
356	0.042222222
357	0.041333333
358	0.042444444
359	0.041777778
360	0.041333333
361	0.041888889
362	0.042222222
363	0.042
364	0.042444444
365	0.041666667
366	0.042222222
367	0.041555556
368	0.042222222
369	0.041777778
370	0.041888889
371	0.041777778
372	0.041666667
373	0.046777778
374	0.042111111
375	0.041555556
376	0.041111111
377	0.041444444
378	0.042333333
379	0.041444444
380	0.041444444
381	0.041333333
382	0.041888889
383	0.041666667
384	0.041777778
385	0.041888889
386	0.041222222
387	0.042111111
388	0.041333333
389	0.044222222
390	0.057444444
391	0.042222222
392	0.042222222
393	0.041777778
394	0.042111111
395	0.040333333
396	0.042444444
397	0.041888889
398	0.041888889
399	0.041555556
400	0.041777778
401	0.042444444
402	0.041555556
403	0.042222222
404	0.042
405	0.041666667
406	0.041777778
407	0.042555556
408	0.046888889
409	0.041222222
410	0.041111111
411	0.041222222
412	0.041444444
413	0.041111111
414	0.041444444
415	0.041555556
416	0.041777778
417	0.041333333
418	0.042
419	0.041222222
420	0.041666667
421	0.041777778
422	0.041666667
423	0.042222222
424	0.045111111
425	0.057222222
426	0.042222222
427	0.043
428	0.042222222
429	0.041888889
430	0.041444444
431	0.042111111
432	0.041777778
433	0.041222222
434	0.042
435	0.041666667
436	0.041888889
437	0.041444444
438	0.041555556
439	0.041777778
440	0.041777778
441	0.041333333
442	0.041888889
443	0.047111111
444	0.041777778
445	0.042777778
446	0.041777778
447	0.042111111
448	0.041333333
449	0.041777778
450	0.042222222
451	0.041777778
452	0.041222222
453	0.042111111
454	0.041888889
455	0.042
456	0.041888889
457	0.041333333
458	0.042666667
459	0.042666667
460	0.055444444
461	0.048
462	0.042444444
463	0.042222222
464	0.041777778
465	0.042444444
466	0.041888889
467	0.041888889
468	0.042111111
469	0.042444444
470	0.042111111
471	0.042777778
472	0.042111111
473	0.042111111
474	0.041444444
475	0.041444444
476	0.042666667
477	0.042666667
478	0.046777778
479	0.042555556
480	0.042111111
481	0.042222222
482	0.041555556
483	0.042111111
484	0.042111111
485	0.042333333
486	0.041111111
487	0.042333333
488	0.042222222
489	0.041555556
490	0.042111111
491	0.042444444
492	0.041666667
493	0.042111111
494	0.042222222
495	0.045
496	0.058444444
497	0.042777778
498	0.042111111
499	0.041777778
500	0.042222222
501	0.042111111
502	0.042333333
503	0.042222222
504	0.041888889
505	0.041888889
506	0.042333333
507	0.041666667
508	0.041777778
509	0.041555556
510	0.042444444
511	0.042111111
512	0.041555556
513	0.047333333
514	0.041888889
515	0.041666667
516	0.042
517	0.041777778
518	0.041777778
519	0.041888889
520	0.041888889
521	0.042
522	0.041888889
523	0.041444444
524	0.041444444
525	0.041555556
526	0.041666667
527	0.041888889
528	0.041777778
529	0.041777778
530	0.044111111
531	0.056555556
532	0.041666667
533	0.042
534	0.041888889
535	0.042555556
536	0.041555556
537	0.042222222
538	0.041888889
539	0.041777778
540	0.042222222
541	0.042111111
542	0.042222222
543	0.042111111
544	0.042111111
545	0.042111111
546	0.042111111
547	0.041555556
548	0.043444444
549	0.045333333
550	0.042111111
551	0.041333333
552	0.042
553	0.041555556
554	0.042333333
555	0.042111111
556	0.041777778
557	0.042333333
558	0.042111111
559	0.041777778
560	0.041777778
561	0.042888889
562	0.042444444
563	0.041555556
564	0.042777778
565	0.044555556
566	0.056777778
567	0.042
568	0.042111111
569	0.042222222
570	0.041555556
571	0.041777778
572	0.041222222
573	0.042777778
574	0.041666667
575	0.042111111
576	0.042777778
577	0.042111111
578	0.041333333
579	0.042111111
580	0.042
581	0.042777778
582	0.044666667
583	0.046777778
584	0.041666667
585	0.042333333
586	0.041666667
587	0.041888889
588	0.041888889
589	0.041777778
590	0.040777778
591	0.041888889
592	0.041888889
593	0.041333333
594	0.041222222
595	0.041777778
596	0.041444444
597	0.041444444
598	0.041888889
599	0.041888889
600	0.044888889
601	0.057
602	0.043
603	0.042555556
604	0.042
605	0.041888889
606	0.042222222
607	0.042
608	0.041555556
609	0.042
610	0.041888889
611	0.042
612	0.042333333
613	0.041555556
614	0.041888889
615	0.042
616	0.041444444
617	0.041444444
618	0.044333333
619	0.045
620	0.042333333
621	0.040666667
622	0.041777778
623	0.042444444
624	0.041333333
625	0.042333333
626	0.041666667
627	0.042777778
628	0.041222222
629	0.042222222
630	0.041555556
631	0.042111111
632	0.041555556
633	0.042
634	0.041888889
635	0.045555556
636	0.057444444
637	0.042333333
638	0.042222222
639	0.041888889
640	0.042
641	0.041888889
642	0.041444444
643	0.042
644	0.041666667
645	0.041444444
646	0.041333333
647	0.042555556
648	0.042444444
649	0.042
650	0.041777778
651	0.041777778
652	0.042
653	0.042777778
654	0.046444444
655	0.042
656	0.041666667
657	0.042111111
658	0.041222222
659	0.041555556
660	0.041444444
661	0.041888889
662	0.041111111
663	0.041444444
664	0.041888889
665	0.041888889
666	0.041
667	0.041555556
668	0.041111111
669	0.041444444
670	0.044888889
671	0.057444444
672	0.042444444
673	0.042111111
674	0.042
675	0.041777778
676	0.042333333
677	0.042111111
678	0.042222222
679	0.041555556
680	0.042444444
681	0.041666667
682	0.042222222
683	0.041111111
684	0.042333333
685	0.041888889
686	0.041777778
687	0.041666667
688	0.042444444
689	0.047222222
690	0.042444444
691	0.041777778
692	0.042777778
693	0.041666667
694	0.041666667
695	0.041777778
696	0.042333333
697	0.042333333
698	0.041555556
699	0.042111111
700	0.041777778
701	0.041555556
702	0.041888889
703	0.042555556
704	0.042
705	0.044777778
706	0.056666667
707	0.041888889
708	0.042333333
709	0.042
710	0.042
711	0.042
712	0.041777778
713	0.042111111
714	0.041555556
715	0.042555556
716	0.042111111
717	0.042555556
718	0.042222222
719	0.041888889
720	0.041555556
721	0.042333333
722	0.042111111
723	0.041777778
724	0.047555556
725	0.043222222
726	0.041777778
727	0.041666667
728	0.041777778
729	0.042333333
730	0.041444444
731	0.042222222
732	0.041555556
733	0.042222222
734	0.043222222
735	0.041111111
736	0.042333333
737	0.041888889
738	0.042
739	0.041666667
740	0.045222222
741	0.056222222
742	0.041666667
743	0.042111111
744	0.041666667
745	0.042222222
746	0.042111111
747	0.041777778
748	0.042222222
749	0.042111111
750	0.042222222
751	0.041888889
752	0.042111111
753	0.041666667
754	0.041777778
755	0.042555556
756	0.042333333
757	0.041777778
758	0.043
759	0.047222222
760	0.042
761	0.041777778
762	0.042222222
763	0.042222222
764	0.042111111
765	0.042333333
766	0.041666667
767	0.042111111
768	0.041666667
769	0.041777778
770	0.041888889
771	0.041777778
772	0.042222222
773	0.041888889
774	0.041222222
775	0.042222222
776	0.044555556
777	0.057222222
778	0.042555556
779	0.042333333
780	0.042111111
781	0.041888889
782	0.041555556
783	0.041777778
784	0.042222222
785	0.041222222
786	0.041111111
787	0.042222222
788	0.041444444
789	0.041333333
790	0.041777778
791	0.042222222
792	0.041666667
793	0.041666667
794	0.047555556
795	0.042333333
796	0.042666667
797	0.041666667
798	0.041555556
799	0.041666667
800	0.041777778
801	0.041222222
802	0.042555556
803	0.041555556
804	0.041444444
805	0.041444444
806	0.042111111
807	0.042111111
808	0.041888889
809	0.042222222
810	0.041666667
811	0.044222222
812	0.056888889
813	0.042
814	0.041666667
815	0.041333333
816	0.041666667
817	0.041111111
818	0.041777778
819	0.041555556
820	0.041666667
821	0.041777778
822	0.041555556
823	0.041666667
824	0.041222222
825	0.041555556
826	0.041444444
827	0.041888889
828	0.042333333
829	0.047777778
830	0.041333333
831	0.042
832	0.041777778
833	0.041777778
834	0.041444444
835	0.041444444
836	0.041777778
837	0.041333333
838	0.041777778
839	0.041888889
840	0.041333333
841	0.041555556
842	0.041222222
843	0.041777778
844	0.041555556
845	0.041222222
846	0.044222222
847	0.057444444
848	0.042
849	0.041666667
850	0.041777778
851	0.042333333
852	0.041666667
853	0.042
854	0.041222222
855	0.041888889
856	0.041888889
857	0.041777778
858	0.042222222
859	0.041777778
860	0.042
861	0.041777778
862	0.041777778
863	0.042111111
864	0.047888889
865	0.042
866	0.042777778
867	0.042444444
868	0.041444444
869	0.042666667
870	0.042
871	0.041555556
872	0.042333333
873	0.042444444
874	0.042444444
875	0.042222222
876	0.041333333
877	0.042
878	0.041777778
879	0.041666667
880	0.041666667
881	0.045111111
882	0.057888889
883	0.042666667
884	0.042555556
885	0.042444444
886	0.043111111
887	0.042
888	0.042
889	0.042555556
890	0.042777778
891	0.042555556
892	0.041777778
893	0.042333333
894	0.043222222
895	0.042111111
896	0.041666667
897	0.042777778
898	0.042222222
899	0.048444444
900	0.042333333
901	0.042555556
902	0.041222222
903	0.041888889
904	0.042444444
905	0.042888889
906	0.042222222
907	0.042333333
908	0.042222222
909	0.042333333
910	0.042444444
911	0.042333333
912	0.042444444
913	0.042333333
914	0.042444444
915	0.042222222
916	0.045111111
917	0.057222222
918	0.041555556
919	0.042222222
920	0.041888889
921	0.041777778
922	0.041888889
923	0.042111111
924	0.041888889
925	0.041666667
926	0.041777778
927	0.042
928	0.041555556
929	0.041444444
930	0.040777778
931	0.041666667
932	0.042111111
933	0.041222222
934	0.044
935	0.045555556
936	0.041777778
937	0.041666667
938	0.041444444
939	0.042
940	0.042
941	0.041888889
942	0.042
943	0.041888889
944	0.041444444
945	0.041666667
946	0.042111111
947	0.041666667
948	0.041555556
949	0.041666667
950	0.042111111
951	0.044777778
952	0.056444444
953	0.042555556
954	0.043
955	0.041333333
956	0.041777778
957	0.042555556
958	0.041666667
959	0.042222222
960	0.041777778
961	0.042666667
962	0.041777778
963	0.042333333
964	0.041555556
965	0.042666667
966	0.042222222
967	0.042444444
968	0.042111111
969	0.042222222
970	0.047888889
971	0.041555556
972	0.041666667
973	0.041777778
974	0.042222222
975	0.042
976	0.042333333
977	0.042333333
978	0.042444444
979	0.041444444
980	0.041777778
981	0.041666667
982	0.042222222
983	0.041777778
984	0.042111111
985	0.041666667
986	0.044888889
987	0.056444444
988	0.041777778
989	0.041777778
990	0.041888889
991	0.041444444
992	0.041444444
993	0.041777778
994	0.041333333
995	0.041888889
996	0.041333333
997	0.041777778
998	0.041444444
999	0.041222222
1000	0.041222222
1001	0.041666667
1002	0.041666667
1003	0.041333333
1004	0.041444444
1005	0.046666667
1006	0.041222222
1007	0.041333333
1008	0.041555556
1009	0.041666667
1010	0.041111111
1011	0.041555556
1012	0.041555556
1013	0.041111111
1014	0.041222222
1015	0.041444444
1016	0.041444444
1017	0.041444444
1018	0.041333333
1019	0.042
1020	0.041444444
1021	0.044111111
1022	0.057444444
1023	0.042777778
1024	0.041222222
1025	0.041666667
1026	0.041555556
1027	0.041666667
1028	0.041777778
1029	0.041333333
1030	0.041333333
1031	0.042
1032	0.041555556
1033	0.041888889
1034	0.041333333
1035	0.041777778
1036	0.041888889
1037	0.041888889
1038	0.041444444
1039	0.041777778
1040	0.046777778
1041	0.041666667
1042	0.041666667
1043	0.041222222
1044	0.041777778
1045	0.041888889
1046	0.041555556
1047	0.041666667
1048	0.041777778
1049	0.041222222
1050	0.041888889
1051	0.042222222
1052	0.041555556
1053	0.041444444
1054	0.041333333
1055	0.042888889
1056	0.044555556
1057	0.057555556
1058	0.042
1059	0.042444444
1060	0.041777778
1061	0.041777778
1062	0.041777778
1063	0.041222222
1064	0.041666667
1065	0.041555556
1066	0.042333333
1067	0.042333333
1068	0.042111111
1069	0.041777778
1070	0.041444444
1071	0.041888889
1072	0.041888889
1073	0.041333333
1074	0.041888889
1075	0.047444444
1076	0.041888889
1077	0.041888889
1078	0.041444444
1079	0.042111111
1080	0.041777778
1081	0.042444444
1082	0.041888889
1083	0.041888889
1084	0.042111111
1085	0.040777778
1086	0.041666667
1087	0.041111111
1088	0.041222222
1089	0.041222222
1090	0.041777778
1091	0.042666667
1092	0.046
1093	0.054
1094	0.041666667
1095	0.042666667
1096	0.041444444
1097	0.042555556
1098	0.041333333
1099	0.041888889
1100	0.041888889
1101	0.041111111
1102	0.041666667
1103	0.042444444
1104	0.042333333
1105	0.042777778
1106	0.041666667
1107	0.042222222
1108	0.041777778
1109	0.045333333
1110	0.046888889
1111	0.042777778
1112	0.042111111
1113	0.041777778
1114	0.041888889
1115	0.041777778
1116	0.041888889
1117	0.041222222
1118	0.041888889
1119	0.041888889
1120	0.041222222
1121	0.041888889
1122	0.041555556
1123	0.042555556
1124	0.042666667
1125	0.041555556
1126	0.042
1127	0.045222222
1128	0.058888889
1129	0.042111111
1130	0.042111111
1131	0.041444444
1132	0.042222222
1133	0.041666667
1134	0.042111111
1135	0.042
1136	0.041888889
1137	0.041777778
1138	0.041777778
1139	0.042222222
1140	0.041555556
1141	0.041666667
1142	0.041666667
1143	0.042666667
1144	0.042
1145	0.047666667
1146	0.042666667
1147	0.042666667
1148	0.042111111
1149	0.042111111
1150	0.041555556
1151	0.042222222
1152	0.042222222
1153	0.042555556
1154	0.042222222
1155	0.041555556
1156	0.041222222
1157	0.042222222
1158	0.042
1159	0.041888889
1160	0.042666667
1161	0.041444444
1162	0.044111111
1163	0.056888889
1164	0.042222222
1165	0.041444444
1166	0.041333333
1167	0.041222222
1168	0.041777778
1169	0.041444444
1170	0.041222222
1171	0.041555556
1172	0.042
1173	0.041222222
1174	0.041888889
1175	0.041222222
1176	0.041555556
1177	0.041444444
1178	0.041111111
1179	0.041777778
1180	0.047222222
1181	0.041333333
1182	0.041444444
1183	0.041777778
1184	0.041555556
1185	0.041777778
1186	0.041333333
1187	0.041555556
1188	0.042333333
1189	0.041333333
1190	0.041222222
1191	0.041444444
1192	0.041666667
1193	0.041333333
1194	0.041222222
1195	0.041222222
1196	0.041333333
1197	0.044
1198	0.057222222
1199	0.042
1200	0.043222222
1201	0.041333333
1202	0.042
1203	0.041333333
1204	0.041444444
1205	0.041777778
1206	0.041555556
1207	0.041444444
1208	0.041444444
1209	0.041222222
1210	0.042111111
1211	0.042
1212	0.041666667
1213	0.041666667
1214	0.041444444
1215	0.047555556
1216	0.041555556
1217	0.042
1218	0.041222222
1219	0.041888889
1220	0.041777778
1221	0.041666667
1222	0.041444444
1223	0.041666667
1224	0.042
1225	0.042333333
1226	0.042
1227	0.041666667
1228	0.041555556
1229	0.041888889
1230	0.041444444
1231	0.042333333
1232	0.045444444
1233	0.057666667
1234	0.043111111
1235	0.042333333
1236	0.042333333
1237	0.041777778
1238	0.042444444
1239	0.042666667
1240	0.042
1241	0.041888889
1242	0.042666667
1243	0.042333333
1244	0.042111111
1245	0.042
1246	0.041777778
1247	0.041888889
1248	0.041111111
1249	0.041333333
1250	0.045555556
1251	0.044777778
1252	0.043222222
1253	0.042111111
1254	0.041777778
1255	0.041444444
1256	0.042777778
1257	0.041888889
1258	0.041888889
1259	0.042444444
1260	0.041888889
1261	0.042444444
1262	0.041222222
1263	0.042
1264	0.042
1265	0.042222222
1266	0.041777778
1267	0.043222222
1268	0.056555556
1269	0.041888889
1270	0.042666667
1271	0.042444444
1272	0.041777778
1273	0.041444444
1274	0.042222222
1275	0.042666667
1276	0.041777778
1277	0.042555556
1278	0.042666667
1279	0.042222222
1280	0.041777778
1281	0.042222222
1282	0.041777778
1283	0.041888889
1284	0.041111111
1285	0.042888889
1286	0.046333333
1287	0.041222222
1288	0.042
1289	0.042444444
1290	0.041555556
1291	0.041444444
1292	0.041777778
1293	0.042222222
1294	0.042222222
1295	0.041888889
1296	0.042111111
1297	0.042111111
1298	0.042444444
1299	0.042333333
1300	0.042333333
1301	0.041777778
1302	0.044777778
1303	0.057333333
1304	0.042666667
1305	0.043111111
1306	0.041888889
1307	0.042
1308	0.041333333
1309	0.041777778
1310	0.042222222
1311	0.042111111
1312	0.041777778
1313	0.042222222
1314	0.041888889
1315	0.041444444
1316	0.042111111
1317	0.042
1318	0.041222222
1319	0.042
1320	0.042333333
1321	0.046888889
1322	0.042444444
1323	0.041666667
1324	0.041888889
1325	0.041333333
1326	0.042666667
1327	0.041777778
1328	0.042777778
1329	0.041888889
1330	0.041333333
1331	0.041333333
1332	0.042111111
1333	0.042333333
1334	0.042222222
1335	0.041888889
1336	0.042
1337	0.044333333
1338	0.058111111
1339	0.042
1340	0.041555556
1341	0.041222222
1342	0.041333333
1343	0.041555556
1344	0.041555556
1345	0.041666667
1346	0.041555556
1347	0.041888889
1348	0.041111111
1349	0.041555556
1350	0.042444444
1351	0.041777778
1352	0.041444444
1353	0.042111111
1354	0.042111111
1355	0.042
1356	0.047444444
1357	0.041222222
1358	0.041888889
1359	0.041777778
1360	0.041444444
1361	0.041555556
1362	0.041777778
1363	0.042111111
1364	0.041222222
1365	0.041666667
1366	0.041666667
1367	0.041444444
1368	0.041222222
1369	0.041555556
1370	0.041888889
1371	0.041333333
1372	0.044555556
1373	0.054444444
1374	0.045111111
1375	0.042222222
1376	0.041222222
1377	0.041555556
1378	0.042555556
1379	0.042111111
1380	0.042
1381	0.041555556
1382	0.042222222
1383	0.042111111
1384	0.041888889
1385	0.041888889
1386	0.042444444
1387	0.041888889
1388	0.041555556
1389	0.041333333
1390	0.041888889
1391	0.047222222
1392	0.042
1393	0.041666667
1394	0.041222222
1395	0.041666667
1396	0.042111111
1397	0.041777778
1398	0.041777778
1399	0.041888889
1400	0.041444444
1401	0.041222222
1402	0.042111111
1403	0.041444444
1404	0.042111111
1405	0.041777778
1406	0.042444444
1407	0.042
1408	0.046888889
1409	0.055666667
1410	0.042777778
1411	0.042222222
1412	0.041777778
1413	0.041555556
1414	0.041666667
1415	0.041888889
1416	0.041555556
1417	0.041222222
1418	0.042
1419	0.042222222
1420	0.042
1421	0.041222222
1422	0.041888889
1423	0.041777778
1424	0.041111111
1425	0.041666667
1426	0.047444444
1427	0.042666667
1428	0.042111111
1429	0.041777778
1430	0.042111111
1431	0.042444444
1432	0.041222222
1433	0.042333333
1434	0.042333333
1435	0.042
1436	0.041666667
1437	0.042555556
1438	0.042555556
1439	0.042
1440	0.041444444
1441	0.041666667
1442	0.042222222
1443	0.044333333
1444	0.056444444
1445	0.042666667
1446	0.042222222
1447	0.041888889
1448	0.041555556
1449	0.041777778
1450	0.041888889
1451	0.041222222
1452	0.041666667
1453	0.042
1454	0.042
1455	0.041888889
1456	0.041666667
1457	0.042444444
1458	0.042
1459	0.042444444
1460	0.042444444
1461	0.044666667
1462	0.044222222
1463	0.041666667
1464	0.041444444
1465	0.041222222
1466	0.041888889
1467	0.041222222
1468	0.041888889
1469	0.041444444
1470	0.041555556
1471	0.041111111
1472	0.042
1473	0.042
1474	0.041555556
1475	0.041222222
1476	0.041555556
1477	0.041444444
1478	0.044222222
1479	0.057777778
1480	0.042444444
1481	0.042333333
1482	0.042555556
1483	0.041888889
1484	0.041555556
1485	0.042444444
1486	0.042333333
1487	0.041555556
1488	0.041666667
1489	0.041777778
1490	0.041666667
1491	0.041666667
1492	0.042
1493	0.041444444
1494	0.041888889
1495	0.044444444
1496	0.047222222
1497	0.041777778
1498	0.042555556
1499	0.042333333
1500	0.041111111
1501	0.041555556
1502	0.042666667
1503	0.042111111
1504	0.042222222
1505	0.041888889
1506	0.042222222
1507	0.041555556
1508	0.041888889
1509	0.042333333
1510	0.041777778
1511	0.042222222
1512	0.041555556
1513	0.044666667
1514	0.057333333
1515	0.042111111
1516	0.041222222
1517	0.042
1518	0.041555556
1519	0.041777778
1520	0.041888889
1521	0.042
1522	0.041222222
1523	0.041333333
1524	0.041666667
1525	0.041777778
1526	0.041555556
1527	0.041333333
1528	0.042111111
1529	0.041333333
1530	0.041333333
1531	0.047
1532	0.041333333
1533	0.041555556
1534	0.041666667
1535	0.041666667
1536	0.041111111
1537	0.041222222
1538	0.041444444
1539	0.041444444
1540	0.041444444
1541	0.041333333
1542	0.041333333
1543	0.041555556
1544	0.041555556
1545	0.041666667
1546	0.041333333
1547	0.041444444
1548	0.044222222
1549	0.056444444
1550	0.042444444
1551	0.041777778
1552	0.041666667
1553	0.042111111
1554	0.041555556
1555	0.041666667
1556	0.041555556
1557	0.041555556
1558	0.041555556
1559	0.041777778
1560	0.042
1561	0.041555556
1562	0.041777778
1563	0.041777778
1564	0.041777778
1565	0.041777778
1566	0.042
1567	0.047222222
1568	0.042555556
1569	0.041777778
1570	0.041444444
1571	0.042
1572	0.041333333
1573	0.041777778
1574	0.041888889
1575	0.041777778
1576	0.041111111
1577	0.042111111
1578	0.041777778
1579	0.041888889
1580	0.041444444
1581	0.041888889
1582	0.042111111
1583	0.044111111
1584	0.055666667
1585	0.041777778
1586	0.042444444
1587	0.042111111
1588	0.042888889
1589	0.041555556
1590	0.041888889
1591	0.042555556
1592	0.042
1593	0.042
1594	0.041888889
1595	0.042444444
1596	0.041888889
1597	0.041888889
1598	0.041666667
1599	0.042
1600	0.041444444
1601	0.042777778
1602	0.047333333
1603	0.041888889
1604	0.041555556
1605	0.042
1606	0.041444444
1607	0.041888889
1608	0.041666667
1609	0.041555556
1610	0.041777778
1611	0.042222222
1612	0.042222222
1613	0.042222222
1614	0.042
1615	0.042
1616	0.042444444
1617	0.041888889
1618	0.044777778
1619	0.056333333
1620	0.042222222
1621	0.041888889
1622	0.041888889
1623	0.042333333
1624	0.041444444
1625	0.041888889
1626	0.042111111
1627	0.042333333
1628	0.042222222
1629	0.041666667
1630	0.041666667
1631	0.041777778
1632	0.041666667
1633	0.042
1634	0.041666667
1635	0.042222222
1636	0.044555556
1637	0.044777778
1638	0.047333333
1639	0.064333333
1640	0.043555556
1641	0.043888889
1642	0.047111111
1643	0.066444444
1644	0.043777778
1645	0.042777778
1646	0.043888889
1647	0.044222222
1648	0.045333333

==> lookup.txt <==
1	0.329888889
2	0.319666667
3	0.358555556
4	0.436555556
5	0.328333333
6	0.329777778
7	0.316222222
8	0.34
9	0.329
10	0.317222222
11	0.331
12	0.329666667
13	0.334333333
14	0.313111111
15	0.337333333
16	0.325222222
17	0.334888889
18	0.312555556
19	0.333111111
20	0.325111111
21	0.335
22	0.391555556
23	0.342
24	0.322777778
25	0.333444444
26	0.314333333
27	0.332333333
28	0.322888889
29	0.324777778
30	0.325888889
31	0.335666667
32	0.320222222
33	0.32
34	0.325888889
35	0.327333333
36	0.326
37	0.321
38	0.355555556
39	0.523777778
40	0.326555556
41	0.329777778
42	0.321111111
43	0.329777778
44	0.324555556
45	0.321777778
46	0.339444444
47	0.324222222
48	0.324111111
49	0.317333333
50	0.329888889
51	0.321666667
52	0.334666667
53	0.315111111
54	0.337666667
55	0.322666667
56	0.327555556
57	0.369555556
58	0.330222222
59	0.333777778
60	0.324444444
61	0.324444444
62	0.336666667
63	0.323333333
64	0.323777778
65	0.327333333
66	0.331888889
67	0.324222222
68	0.320666667
69	0.333444444
70	0.323888889
71	0.320777778
72	0.322111111
73	0.361555556
74	0.457111111
75	0.314555556
76	0.333777778
77	0.320777778
78	0.334444444
79	0.319111111
80	0.323
81	0.321666667
82	0.329111111
83	0.322333333
84	0.322444444
85	0.332666667
86	0.322555556
87	0.332333333
88	0.320333333
89	0.333777778
90	0.321777778
91	0.331777778
92	0.39
93	0.331
94	0.330777778
95	0.319555556
96	0.323666667
97	0.329666667
98	0.321333333
99	0.333888889
100	0.321333333
101	0.338222222
102	0.318111111
103	0.329222222
104	0.323333333
105	0.334888889
106	0.322555556
107	0.316555556
108	0.372444444
109	0.478333333
110	0.321444444
111	0.329777778
112	0.329
113	0.329777778
114	0.318111111
115	0.316888889
116	0.336666667
117	0.327
118	0.325777778
119	0.319111111
120	0.334888889
121	0.323111111
122	0.326444444
123	0.319
124	0.331555556
125	0.324555556
126	0.333111111
127	0.363222222
128	0.329
129	0.324666667
130	0.324111111
131	0.322777778
132	0.328444444
133	0.321222222
134	0.327666667
135	0.325888889
136	0.335666667
137	0.317222222
138	0.328111111
139	0.330444444
140	0.327777778
141	0.324
142	0.320888889
143	0.360777778
144	0.387111111
145	0.420444444
146	0.328
147	0.330555556
148	0.323444444
149	0.321333333
150	0.329777778
151	0.319777778
152	0.324666667
153	0.323333333
154	0.337777778
155	0.318444444
156	0.327555556
157	0.325333333
158	0.335333333
159	0.322666667
160	0.326444444
161	0.326555556
162	0.376222222
163	0.316333333
164	0.330888889
165	0.327
166	0.328555556
167	0.322
168	0.325333333
169	0.327888889
170	0.320666667
171	0.331111111
172	0.313444444
173	0.332333333
174	0.316111111
175	0.336888889
176	0.311555556
177	0.337222222
178	0.318222222
179	0.364555556
180	0.448777778
181	0.324333333
182	0.323666667
183	0.320444444
184	0.326666667
185	0.326111111
186	0.318
187	0.326555556
188	0.330111111
189	0.326
190	0.318
191	0.332333333
192	0.328222222
193	0.328333333
194	0.319777778
195	0.329777778
196	0.328333333
197	0.380333333
198	0.316666667
199	0.333888889
200	0.324777778
201	0.329111111
202	0.316222222
203	0.329888889
204	0.332666667
205	0.317777778
206	0.335777778
207	0.323222222
208	0.333666667
209	0.316222222
210	0.338222222
211	0.317888889
212	0.332888889
213	0.320555556
214	0.354444444
215	0.452888889
216	0.327888889
217	0.330333333
218	0.324222222
219	0.869888889
220	0.323222222
221	0.319555556
222	0.330777778
223	0.331333333
224	0.330888889
225	0.315888889
226	0.327888889
227	0.331888889
228	0.329888889
229	0.319888889
230	0.330777778
231	0.330666667
232	0.379111111
233	0.314444444
234	0.330111111
235	0.33
236	0.329111111
237	0.325333333
238	0.326444444
239	0.326555556
240	0.313222222
241	0.340777778
242	0.323111111
243	0.333222222
244	0.314888889
245	0.342333333
246	0.319111111
247	0.334333333
248	0.317777778
249	0.360777778
250	0.448111111
251	0.327555556
252	0.325333333
253	0.315444444
254	0.336444444
255	0.326
256	0.319666667
257	0.333777778
258	0.334444444
259	0.329444444
260	0.318777778
261	0.331888889
262	0.330888889
263	0.327444444
264	0.318333333
265	0.334333333
266	0.333666667
267	0.400555556
268	0.319666667
269	0.333555556
270	0.327777778
271	0.328111111
272	0.318555556
273	0.326666667
274	0.330222222
275	0.327444444
276	0.328111111
277	0.331888889
278	0.327777778
279	0.329555556
280	0.327
281	0.326333333
282	0.328777778
283	0.315
284	0.393444444
285	0.463777778
286	0.329444444
287	0.322111111
288	0.323
289	0.325777778
290	0.327888889
291	0.320444444
292	0.326555556
293	0.328444444
294	0.327333333
295	0.324444444
296	0.333111111
297	0.326111111
298	0.327666667
299	0.314888889
300	0.330111111
301	0.327444444
302	0.349888889
303	0.344888889
304	0.330777778
305	0.320111111
306	0.327777778
307	0.319444444
308	0.326555556
309	0.318555556
310	0.329333333
311	0.324444444
312	0.330222222
313	0.321
314	0.327
315	0.328222222
316	0.331
317	0.324222222
318	0.318333333
319	0.361888889
320	0.469555556
321	0.324
322	0.330777778
323	0.322888889
324	0.336777778
325	0.320222222
326	0.319555556
327	0.332444444
328	0.325666667
329	0.329444444
330	0.318777778
331	0.332222222
332	0.324
333	0.328555556
334	0.316555556
335	0.334777778
336	0.324111111
337	0.332888889
338	0.365555556
339	0.341444444
340	0.328777778
341	0.324666667
342	0.325222222
343	0.330777778
344	0.321444444
345	0.322777778
346	0.324666667
347	0.332222222
348	0.321
349	0.320777778
350	0.335222222
351	0.330444444
352	0.326777778
353	0.319222222
354	0.352111111
355	0.435222222
356	0.317
357	0.325
358	0.322888889
359	0.341555556
360	0.316666667
361	0.317333333
362	0.341555556
363	0.317444444
364	0.335333333
365	0.316666667
366	0.339888889
367	0.321444444
368	0.326333333
369	0.320111111
370	0.338555556
371	0.320111111
372	0.335444444
373	0.364555556
374	0.333666667
375	0.324444444
376	0.322222222
377	0.319666667
378	0.342777778
379	0.327333333
380	0.322333333
381	0.329222222
382	0.333666667
383	0.318
384	0.327111111
385	0.324
386	0.335333333
387	0.319777778
388	0.327222222
389	0.349111111
390	0.478888889
391	0.322
392	0.329888889
393	0.320444444
394	0.335666667
395	0.317555556
396	0.321888889
397	0.328666667
398	0.319
399	0.323111111
400	0.322777778
401	0.333444444
402	0.321555556
403	0.332777778
404	0.319444444
405	0.331111111
406	0.322888889
407	0.334444444
408	0.383444444
409	0.340666667
410	0.326
411	0.321
412	0.322666667
413	0.331333333
414	0.316
415	0.333666667
416	0.320888889
417	0.330555556
418	0.315666667
419	0.330444444
420	0.321444444
421	0.334777778
422	0.317222222
423	0.325777778
424	0.345
425	0.467777778
426	0.321
427	0.334
428	0.326888889
429	0.329888889
430	0.320111111
431	0.325777778
432	0.333555556
433	0.317111111
434	0.331111111
435	0.319222222
436	0.339777778
437	0.322444444
438	0.333222222
439	0.319
440	0.338222222
441	0.325222222
442	0.327777778
443	0.407555556
444	0.336888889
445	0.330444444
446	0.320222222
447	0.329444444
448	0.327666667
449	0.316222222
450	0.324
451	0.326
452	0.333777778
453	0.319777778
454	0.335666667
455	0.332666667
456	0.331222222
457	0.318777778
458	0.323777778
459	0.341555556
460	0.481666667
461	0.367777778
462	0.323333333
463	0.335
464	0.327
465	0.330777778
466	0.321888889
467	0.328444444
468	0.315
469	0.329888889
470	0.320666667
471	0.331
472	0.323888889
473	0.331222222
474	0.315444444
475	0.328
476	0.324222222
477	0.336333333
478	0.370444444
479	0.328666667
480	0.329888889
481	0.330666667
482	0.32
483	0.329777778
484	0.323
485	0.331333333
486	0.315777778
487	0.334555556
488	0.320666667
489	0.318888889
490	0.326444444
491	0.325777778
492	0.323111111
493	0.320111111
494	0.326
495	0.358888889
496	0.495555556
497	0.327666667
498	0.323222222
499	0.32
500	0.333888889
501	0.330888889
502	0.316555556
503	0.330222222
504	0.330666667
505	0.327555556
506	0.316888889
507	0.334888889
508	0.331333333
509	0.326888889
510	0.328555556
511	0.339111111
512	0.334222222
513	0.374333333
514	0.319222222
515	0.340333333
516	0.323555556
517	0.327888889
518	0.322222222
519	0.326777778
520	0.333222222
521	0.319333333
522	0.338222222
523	0.321222222
524	0.331666667
525	0.320444444
526	0.333888889
527	0.322444444
528	0.326555556
529	0.320111111
530	0.359777778
531	0.442444444
532	0.331111111
533	0.332444444
534	0.326777778
535	0.335111111
536	0.331888889
537	0.318666667
538	0.339333333
539	0.321555556
540	0.331888889
541	0.315555556
542	0.333333333
543	0.322444444
544	0.330777778
545	0.315666667
546	0.333666667
547	0.323
548	0.353
549	0.390111111
550	0.331888889
551	0.326555556
552	0.326444444
553	0.319222222
554	0.343
555	0.323333333
556	0.322444444
557	0.328888889
558	0.328444444
559	0.326333333
560	0.315222222
561	0.336
562	0.336333333
563	0.328666667
564	0.316111111
565	0.375333333
566	0.446444444
567	0.318888889
568	0.327333333
569	0.328777778
570	0.332
571	0.325555556
572	0.319222222
573	0.338555556
574	0.322666667
575	0.330333333
576	0.322444444
577	0.332333333
578	0.320222222
579	0.331666667
580	0.311777778
581	0.336888889
582	0.346777778
583	0.389555556
584	0.319777778
585	0.334333333
586	0.327333333
587	0.328333333
588	0.322777778
589	0.326555556
590	0.329555556
591	0.334222222
592	0.322777778
593	0.332
594	0.329111111
595	0.326888889
596	0.334333333
597	0.316888889
598	0.332444444
599	0.32
600	0.349333333
601	0.472333333
602	0.323333333
603	0.333555556
604	0.323555556
605	0.334777778
606	0.332
607	0.320666667
608	0.335222222
609	0.322777778
610	0.330555556
611	0.317444444
612	0.331333333
613	0.329222222
614	0.327777778
615	0.320333333
616	0.328333333
617	0.327333333
618	0.363777778
619	0.358555556
620	0.334888889
621	0.328555556
622	0.321555556
623	0.326888889
624	0.325777778
625	0.329333333
626	0.326444444
627	0.321444444
628	0.330555556
629	0.323555556
630	0.325333333
631	0.331
632	0.328222222
633	0.328111111
634	0.321222222
635	0.363444444
636	0.475888889
637	0.328888889
638	0.341111111
639	0.321
640	0.33
641	0.322444444
642	0.315666667
643	0.330666667
644	0.321444444
645	0.329444444
646	0.316555556
647	0.331
648	0.322111111
649	0.336444444
650	0.315111111
651	0.336666667
652	0.324333333
653	0.336333333
654	0.364666667
655	0.331555556
656	0.324111111
657	0.327777778
658	0.320111111
659	0.338666667
660	0.317777778
661	0.329
662	0.320444444
663	0.331555556
664	0.317555556
665	0.329
666	0.327888889
667	0.332333333
668	0.321888889
669	0.317777778
670	0.362555556
671	0.447111111
672	0.318
673	0.333
674	0.328
675	0.329333333
676	0.323888889
677	0.324555556
678	0.334
679	0.327444444
680	0.327
681	0.317777778
682	0.335666667
683	0.317555556
684	0.335333333
685	0.315222222
686	0.343555556
687	0.319888889
688	0.333222222
689	0.358333333
690	0.336
691	0.326222222
692	0.326555556
693	0.318333333
694	0.336222222
695	0.317444444
696	0.316
697	0.332555556
698	0.329
699	0.325444444
700	0.322777778
701	0.334
702	0.327222222
703	0.322444444
704	0.322333333
705	0.351333333
706	0.451111111
707	0.316
708	0.333222222
709	0.321
710	0.334
711	0.318777778
712	0.320222222
713	0.336
714	0.326444444
715	0.326777778
716	0.318222222
717	0.337777778
718	0.323
719	0.336777778
720	0.318444444
721	0.338888889
722	0.324
723	0.329888889
724	0.368111111
725	0.337
726	0.321555556
727	0.323888889
728	0.32
729	0.334888889
730	0.318888889
731	0.326888889
732	0.327888889
733	0.329888889
734	0.319666667
735	0.325555556
736	0.328888889
737	0.328111111
738	0.321666667
739	0.319333333
740	0.352333333
741	0.480888889
742	0.317111111
743	0.336777778
744	0.319777778
745	0.332777778
746	0.319222222
747	0.320888889
748	0.328111111
749	0.323666667
750	0.332222222
751	0.312333333
752	0.334444444
753	0.320777778
754	0.330555556
755	0.318111111
756	0.335333333
757	0.319555556
758	0.335444444
759	0.374888889
760	0.334111111
761	0.330111111
762	0.329555556
763	0.321111111
764	0.334666667
765	0.323
766	0.327
767	0.32
768	0.334777778
769	0.320111111
770	0.326444444
771	0.332
772	0.333111111
773	0.329
774	0.315888889
775	0.331888889
776	0.361222222
777	0.498222222
778	0.329888889
779	0.318888889
780	0.316555556
781	0.330444444
782	0.324222222
783	0.313333333
784	0.329666667
785	0.330666667
786	0.330555556
787	0.320555556
788	0.326111111
789	0.327
790	0.329333333
791	0.318
792	0.327555556
793	0.331666667
794	0.385111111
795	0.321
796	0.335
797	0.326
798	0.328777778
799	0.321222222
800	0.328111111
801	0.329666667
802	0.337888889
803	0.325333333
804	0.324666667
805	0.326
806	0.322222222
807	0.329222222
808	0.321666667
809	0.327
810	0.321555556
811	0.368777778
812	0.486444444
813	0.322777778
814	0.327222222
815	0.320888889
816	0.327333333
817	0.325666667
818	0.315555556
819	0.332222222
820	0.324111111
821	0.327555556
822	0.314333333
823	0.332333333
824	0.330777778
825	0.326666667
826	0.319777778
827	0.325222222
828	0.329555556
829	0.378222222
830	0.316111111
831	0.330222222
832	0.321444444
833	0.325444444
834	0.316222222
835	0.330111111
836	0.321555556
837	0.328
838	0.319111111
839	0.333
840	0.324444444
841	0.318111111
842	0.331333333
843	0.322666667
844	0.326333333
845	0.320111111
846	0.348666667
847	0.463333333
848	0.321888889
849	0.319
850	0.324777778
851	0.324111111
852	0.329777778
853	0.320888889
854	0.327222222
855	0.326111111
856	0.329777778
857	0.317333333
858	0.330666667
859	0.326333333
860	0.335333333
861	0.316555556
862	0.334555556
863	0.326111111
864	0.369333333
865	0.312444444
866	0.335888889
867	0.326111111
868	0.328555556
869	0.320777778
870	0.327333333
871	0.328444444
872	0.311444444
873	0.340333333
874	0.319333333
875	0.327555556
876	0.316777778
877	0.334222222
878	0.324555556
879	0.329111111
880	0.315666667
881	0.354222222
882	0.444222222
883	0.327777778
884	0.328555556
885	0.326111111
886	0.327888889
887	0.324888889
888	0.315111111
889	0.332111111
890	0.326111111
891	0.325
892	0.315666667
893	0.335222222
894	0.327222222
895	0.328555556
896	0.318444444
897	0.331555556
898	0.329555556
899	0.381555556
900	0.313
901	0.328222222
902	0.330666667
903	0.315222222
904	0.324777778
905	0.322777778
906	0.331
907	0.318222222
908	0.325111111
909	0.325
910	0.326555556
911	0.320222222
912	0.330888889
913	0.321444444
914	0.331222222
915	0.315222222
916	0.363
917	0.479666667
918	0.328222222
919	0.323444444
920	0.327777778
921	0.324444444
922	0.321777778
923	0.318777778
924	0.332333333
925	0.328111111
926	0.328222222
927	0.321333333
928	0.327777778
929	0.323333333
930	0.326777778
931	0.315
932	0.334111111
933	0.325666667
934	0.360333333
935	0.357222222
936	0.329666667
937	0.327555556
938	0.312888889
939	0.329888889
940	0.327777778
941	0.320888889
942	0.324777778
943	0.323222222
944	0.328777778
945	0.327222222
946	0.322222222
947	0.329111111
948	0.332333333
949	0.324444444
950	0.319666667
951	0.352555556
952	0.460333333
953	0.315222222
954	0.344666667
955	0.322555556
956	0.328111111
957	0.325555556
958	0.314333333
959	0.334444444
960	0.325666667
961	0.332
962	0.314444444
963	0.328222222
964	0.325111111
965	0.328
966	0.317
967	0.335222222
968	0.323444444
969	0.331333333
970	0.373
971	0.333555556
972	0.329333333
973	0.317777778
974	0.325111111
975	0.328555556
976	0.327333333
977	0.325111111
978	0.321444444
979	0.331222222
980	0.321555556
981	0.320777778
982	0.327444444
983	0.329666667
984	0.319333333
985	0.321
986	0.368444444
987	0.467333333
988	0.326222222
989	0.322444444
990	0.321555556
991	0.325888889
992	0.316888889
993	0.311888889
994	0.334333333
995	0.328
996	0.328111111
997	0.316444444
998	0.336111111
999	0.322555556
1000	0.331
1001	0.315222222
1002	0.332666667
1003	0.325888889
1004	0.330777778
1005	0.362111111
1006	0.334777778
1007	0.325222222
1008	0.323888889
1009	0.318777778
1010	0.340444444
1011	0.319
1012	0.331666667
1013	0.325444444
1014	0.332333333
1015	0.320444444
1016	0.321111111
1017	0.329888889
1018	0.327888889
1019	0.320777778
1020	0.321222222
1021	0.362111111
1022	0.468333333
1023	0.312222222
1024	0.335
1025	0.320444444
1026	0.338555556
1027	0.317
1028	0.321222222
1029	0.335111111
1030	0.326
1031	0.324444444
1032	0.323111111
1033	0.334
1034	0.316555556
1035	0.327111111
1036	0.320111111
1037	0.337
1038	0.323555556
1039	0.332555556
1040	0.362
1041	0.334111111
1042	0.324777778
1043	0.330555556
1044	0.314888889
1045	0.340444444
1046	0.318777778
1047	0.322777778
1048	0.327444444
1049	0.332111111
1050	0.320666667
1051	0.318111111
1052	0.336666667
1053	0.328111111
1054	0.320333333
1055	0.315
1056	0.353666667
1057	0.444333333
1058	0.316555556
1059	0.328666667
1060	0.330222222
1061	0.329888889
1062	0.318666667
1063	0.321444444
1064	0.332777778
1065	0.325444444
1066	0.325666667
1067	0.319444444
1068	0.338666667
1069	0.315555556
1070	0.328444444
1071	0.319888889
1072	0.335777778
1073	0.325888889
1074	0.33
1075	0.360555556
1076	0.335111111
1077	0.330222222
1078	0.321555556
1079	0.323222222
1080	0.333111111
1081	0.321777778
1082	0.320555556
1083	0.328444444
1084	0.334555556
1085	0.319444444
1086	0.325111111
1087	0.327777778
1088	0.332333333
1089	0.319
1090	0.327222222
1091	0.326777778
1092	0.370444444
1093	0.448777778
1094	0.325888889
1095	0.329777778
1096	0.321
1097	0.327666667
1098	0.324111111
1099	0.317666667
1100	0.330111111
1101	0.320222222
1102	0.328111111
1103	0.327
1104	0.319444444
1105	0.328666667
1106	0.321444444
1107	0.324333333
1108	0.325666667
1109	0.364555556
1110	0.385888889
1111	0.317666667
1112	0.329777778
1113	0.328222222
1114	0.328111111
1115	0.321777778
1116	0.325222222
1117	0.335
1118	0.331111111
1119	0.326333333
1120	0.320555556
1121	0.330555556
1122	0.319888889
1123	0.330777778
1124	0.317888889
1125	0.324777778
1126	0.329111111
1127	0.346555556
1128	0.464222222
1129	1.083444444
1130	0.336333333
1131	0.323
1132	0.332888889
1133	0.325222222
1134	0.324333333
1135	0.335888889
1136	0.341555556
1137	0.329555556
1138	0.318777778
1139	0.330555556
1140	0.333111111
1141	0.324888889
1142	0.324222222
1143	0.326888889
1144	0.332111111
1145	0.413888889
1146	0.326333333
1147	0.337666667
1148	0.319666667
1149	0.329444444
1150	0.326222222
1151	0.323555556
1152	0.332666667
1153	0.323111111
1154	0.324777778
1155	0.324666667
1156	0.330333333
1157	0.324111111
1158	0.329444444
1159	0.327
1160	0.325888889
1161	0.328111111
1162	0.373777778
1163	0.475333333
1164	0.328777778
1165	0.321
1166	0.332222222
1167	0.326444444
1168	0.324666667
1169	0.320666667
1170	0.323444444
1171	0.331555556
1172	0.328333333
1173	0.317777778
1174	0.325555556
1175	0.331888889
1176	0.324222222
1177	0.317444444
1178	0.320222222
1179	0.327666667
1180	0.368666667
1181	0.316444444
1182	0.342333333
1183	0.325555556
1184	0.329444444
1185	0.322333333
1186	0.328111111
1187	0.327333333
1188	0.325555556
1189	0.328777778
1190	0.323444444
1191	0.330222222
1192	0.327666667
1193	0.324888889
1194	0.322777778
1195	0.329777778
1196	0.323555556
1197	0.356
1198	0.449555556
1199	0.323333333
1200	0.321777778
1201	0.336111111
1202	0.324888889
1203	0.326111111
1204	0.316
1205	0.326222222
1206	0.331444444
1207	0.328555556
1208	0.327333333
1209	0.325111111
1210	0.331666667
1211	0.331444444
1212	0.322444444
1213	0.328111111
1214	0.328333333
1215	0.373444444
1216	0.322333333
1217	0.328111111
1218	0.404
1219	0.325444444
1220	0.328
1221	0.328777778
1222	0.326333333
1223	0.325555556
1224	0.327444444
1225	0.326
1226	0.331
1227	0.325666667
1228	0.329666667
1229	0.323555556
1230	0.326444444
1231	0.315222222
1232	0.352777778
1233	0.462333333
1234	0.333888889
1235	0.326333333
1236	0.323777778
1237	0.328666667
1238	0.327333333
1239	0.321
1240	0.329666667
1241	0.330444444
1242	0.329444444
1243	0.324333333
1244	0.327777778
1245	0.335111111
1246	0.334555556
1247	0.325444444
1248	0.329333333
1249	0.330222222
1250	0.354111111
1251	0.353
1252	0.335777778
1253	0.326333333
1254	0.319666667
1255	0.325222222
1256	0.324777778
1257	0.319333333
1258	0.328
1259	0.333888889
1260	0.326
1261	0.322666667
1262	0.320111111
1263	0.328222222
1264	0.326222222
1265	0.319444444
1266	0.324555556
1267	0.360111111
1268	0.453444444
1269	0.320888889
1270	0.335666667
1271	0.324
1272	0.330111111
1273	0.322222222
1274	0.318888889
1275	0.333111111
1276	0.33
1277	0.333
1278	0.316888889
1279	0.333666667
1280	0.327222222
1281	0.324777778
1282	0.319888889
1283	0.337333333
1284	0.326
1285	0.328333333
1286	0.373
1287	0.334222222
1288	0.328555556
1289	0.327222222
1290	0.318
1291	0.334222222
1292	0.325666667
1293	0.324444444
1294	0.326555556
1295	0.334
1296	0.322
1297	0.323666667
1298	0.326
1299	0.331888889
1300	0.321444444
1301	0.321777778
1302	0.351
1303	0.465222222
1304	0.319
1305	0.337666667
1306	0.326555556
1307	0.336444444
1308	0.317222222
1309	0.322666667
1310	0.336666667
1311	0.326
1312	0.336666667
1313	0.319444444
1314	0.334777778
1315	0.321666667
1316	0.335888889
1317	0.320111111
1318	0.336222222
1319	0.324777778
1320	0.335
1321	0.379222222
1322	0.335
1323	0.331888889
1324	0.319333333
1325	0.327666667
1326	0.333111111
1327	0.318888889
1328	0.326
1329	0.323333333
1330	0.331
1331	0.321444444
1332	0.327111111
1333	0.331666667
1334	0.330666667
1335	0.320888889
1336	0.326555556
1337	0.365222222
1338	0.463111111
1339	0.315666667
1340	0.324444444
1341	0.327222222
1342	0.330444444
1343	0.323222222
1344	0.320333333
1345	0.332333333
1346	0.331
1347	0.324111111
1348	0.320777778
1349	0.341777778
1350	0.322666667
1351	0.332666667
1352	0.323222222
1353	0.335888889
1354	0.319666667
1355	0.329888889
1356	0.361777778
1357	0.333666667
1358	0.326444444
1359	0.324222222
1360	0.323777778
1361	0.336111111
1362	0.322555556
1363	0.323777778
1364	0.326666667
1365	0.336444444
1366	0.32
1367	0.329222222
1368	0.329444444
1369	0.331111111
1370	0.326888889
1371	0.323555556
1372	0.361666667
1373	0.440555556
1374	0.349333333
1375	0.329444444
1376	0.332
1377	0.328666667
1378	0.324111111
1379	0.325555556
1380	0.329555556
1381	0.323555556
1382	0.332222222
1383	0.322333333
1384	0.333555556
1385	0.320555556
1386	0.344555556
1387	0.318444444
1388	0.332111111
1389	0.326111111
1390	0.330444444
1391	0.361444444
1392	0.326111111
1393	0.331888889
1394	0.322777778
1395	0.326555556
1396	0.331777778
1397	0.321888889
1398	0.322
1399	0.329777778
1400	0.329777778
1401	0.320444444
1402	0.328888889
1403	0.325111111
1404	0.329111111
1405	0.322777778
1406	0.319333333
1407	0.330333333
1408	0.390222222
1409	0.433888889
1410	0.324444444
1411	0.318222222
1412	0.327111111
1413	0.326555556
1414	0.323
1415	0.326777778
1416	0.330666667
1417	0.324333333
1418	0.325333333
1419	0.323555556
1420	0.328555556
1421	0.329333333
1422	0.326
1423	0.325333333
1424	0.331555556
1425	0.324666667
1426	0.389111111
1427	0.319777778
1428	0.332333333
1429	0.320333333
1430	0.327888889
1431	0.323333333
1432	0.328555556
1433	0.329555556
1434	0.328555556
1435	0.319444444
1436	0.330333333
1437	0.323888889
1438	0.331555556
1439	0.324222222
1440	0.333333333
1441	0.322666667
1442	0.319444444
1443	0.354666667
1444	0.451555556
1445	0.326777778
1446	0.330333333
1447	0.321555556
1448	0.324333333
1449	0.328222222
1450	0.324222222
1451	0.317777778
1452	0.335333333
1453	0.329111111
1454	0.319
1455	0.323333333
1456	0.333111111
1457	0.324888889
1458	0.313111111
1459	0.332333333
1460	0.331666667
1461	0.353888889
1462	0.346444444
1463	0.331555556
1464	0.327222222
1465	0.330333333
1466	0.318555556
1467	0.328888889
1468	0.322222222
1469	0.332888889
1470	0.324333333
1471	0.333
1472	0.324444444
1473	0.327111111
1474	0.327555556
1475	0.326888889
1476	0.322
1477	0.322666667
1478	0.349222222
1479	0.462777778
1480	0.321666667
1481	0.325555556
1482	0.321
1483	0.33
1484	0.326444444
1485	0.320111111
1486	0.331777778
1487	0.326777778
1488	0.328111111
1489	0.320222222
1490	0.334111111
1491	0.331111111
1492	0.329333333
1493	0.317666667
1494	0.331111111
1495	0.346
1496	0.395222222
1497	0.320555556
1498	0.340555556
1499	0.323
1500	0.322444444
1501	0.321777778
1502	0.328444444
1503	0.331333333
1504	0.321444444
1505	0.329222222
1506	0.327444444
1507	0.320555556
1508	0.318888889
1509	0.335111111
1510	0.319555556
1511	0.328555556
1512	0.322111111
1513	0.378111111
1514	0.524222222
1515	0.331111111
1516	0.328444444
1517	0.328777778
1518	0.336777778
1519	0.323111111
1520	0.318555556
1521	0.341555556
1522	0.325111111
1523	0.332888889
1524	0.317888889
1525	0.332222222
1526	0.333222222
1527	0.333777778
1528	0.317
1529	0.332
1530	0.334888889
1531	0.374333333
1532	0.315888889
1533	0.337222222
1534	0.321777778
1535	0.329777778
1536	0.319555556
1537	0.334
1538	0.331222222
1539	0.321
1540	0.331555556
1541	0.324777778
1542	0.336111111
1543	0.319
1544	0.332666667
1545	0.328111111
1546	0.336111111
1547	0.315
1548	0.362222222
1549	0.453777778
1550	0.326555556
1551	0.328111111
1552	0.325666667
1553	0.328
1554	0.324777778
1555	0.327
1556	0.334333333
1557	0.324333333
1558	0.330777778
1559	0.318555556
1560	0.326888889
1561	0.332666667
1562	0.337666667
1563	0.318222222
1564	0.330666667
1565	0.329222222
1566	0.334888889
1567	0.381555556
1568	0.333777778
1569	0.320888889
1570	0.327888889
1571	0.317444444
1572	0.338777778
1573	0.326222222
1574	0.319777778
1575	0.33
1576	0.324444444
1577	0.323666667
1578	0.320666667
1579	0.330333333
1580	0.330111111
1581	0.323666667
1582	0.319777778
1583	0.353777778
1584	0.441888889
1585	0.311666667
1586	0.330666667
1587	0.328888889
1588	0.327333333
1589	0.321888889
1590	0.313
1591	0.333666667
1592	0.322666667
1593	0.333111111
1594	0.316222222
1595	0.335777778
1596	0.319222222
1597	0.333111111
1598	0.313777778
1599	0.341222222
1600	0.321333333
1601	0.331666667
1602	0.372888889
1603	0.338777778
1604	0.327333333
1605	0.327777778
1606	0.325222222
1607	0.333222222
1608	0.326777778
1609	0.322333333
1610	0.327444444
1611	0.335888889
1612	0.322888889
1613	0.326111111
1614	0.326333333
1615	0.325222222
1616	0.325444444
1617	0.319777778
1618	0.362777778
1619	0.482888889
1620	0.318888889
1621	0.333555556
1622	0.313222222
1623	0.333222222
1624	0.319333333
1625	0.318888889
1626	0.331222222
1627	0.325
1628	0.332888889
1629	0.317777778
1630	0.328777778
1631	0.323
1632	0.333333333
1633	0.318333333
1634	0.339555556
1635	0.325666667
1636	0.622222222
1637	0.871222222
1638	0.453777778
1639	1.040888889
1640	0.571444444
1641	0.678
1642	0.424777778
1643	0.667666667
1644	0.365111111
1645	0.420888889
1646	0.460777778
1647	0.495777778
1648	0.431111111

==> wait.txt <==
1	0.668777778
2	0.658333333
3	0.693
4	0.895777778
5	0.644111111
6	0.657666667
7	0.643666667
8	0.667111111
9	0.641666667
10	0.635888889
11	0.643555556
12	0.648333333
13	0.635888889
14	0.624111111
15	0.654444444
16	0.643666667
17	0.669444444
18	0.628444444
19	0.639
20	0.646333333
21	0.654555556
22	0.737777778
23	0.667222222
24	0.648888889
25	0.654666667
26	0.641
27	0.668
28	0.637555556
29	0.659111111
30	0.643222222
31	0.663444444
32	0.665777778
33	0.668888889
34	0.639888889
35	0.664333333
36	0.653111111
37	0.627444444
38	0.677111111
39	1.012111111
40	0.637888889
41	0.634666667
42	0.631111111
43	0.645777778
44	0.656888889
45	0.635111111
46	0.692222222
47	0.643222222
48	0.634444444
49	0.638222222
50	0.653666667
51	0.665222222
52	0.667222222
53	0.652444444
54	0.631
55	0.650888889
56	0.640444444
57	0.749
58	0.671444444
59	0.673
60	0.634555556
61	0.661
62	0.654333333
63	0.653333333
64	0.644666667
65	0.659
66	0.653555556
67	0.646
68	0.639666667
69	0.650333333
70	0.641666667
71	0.648888889
72	0.642
73	0.675222222
74	0.893111111
75	0.641888889
76	0.675777778
77	0.636666667
78	0.649888889
79	0.640222222
80	0.638444444
81	0.640333333
82	0.642555556
83	0.639555556
84	0.638888889
85	0.644111111
86	0.648888889
87	0.650111111
88	0.627111111
89	0.655333333
90	0.636888889
91	0.650888889
92	0.765222222
93	0.656777778
94	0.629888889
95	0.651555556
96	0.642666667
97	0.638777778
98	0.635111111
99	0.657888889
100	0.634666667
101	0.646444444
102	0.632888889
103	0.651333333
104	0.629666667
105	0.645666667
106	0.634444444
107	0.646666667
108	0.744888889
109	0.943888889
110	0.679666667
111	0.639222222
112	0.646444444
113	0.666777778
114	0.634
115	0.655444444
116	0.669888889
117	0.633333333
118	0.654555556
119	0.645
120	0.642444444
121	0.676444444
122	0.630777778
123	0.636444444
124	0.645777778
125	0.637777778
126	0.645777778
127	0.712777778
128	0.654888889
129	0.651777778
130	0.650888889
131	0.653
132	0.671666667
133	0.621222222
134	0.645777778
135	0.650555556
136	0.651222222
137	0.627444444
138	0.634
139	0.652666667
140	0.636555556
141	0.641666667
142	0.634
143	0.722333333
144	0.778111111
145	0.817555556
146	0.639111111
147	0.649111111
148	0.662222222
149	0.654777778
150	0.673222222
151	0.627666667
152	0.681888889
153	0.648
154	0.648666667
155	0.627
156	0.660111111
157	0.638333333
158	0.654
159	0.640333333
160	0.654444444
161	0.644444444
162	0.736555556
163	0.666555556
164	0.663
165	0.639666667
166	0.655333333
167	0.638
168	0.652111111
169	0.63
170	0.637888889
171	0.660333333
172	0.630888889
173	0.671888889
174	0.626111111
175	0.640222222
176	0.632777778
177	0.640888889
178	0.628666667
179	0.708777778
180	0.905888889
181	0.656777778
182	0.629555556
183	0.633555556
184	0.626666667
185	0.629444444
186	0.624444444
187	0.636666667
188	0.631666667
189	0.651666667
190	0.638555556
191	0.642555556
192	0.632333333
193	0.658555556
194	0.626555556
195	0.629
196	0.644888889
197	0.723333333
198	0.629444444
199	0.654
200	0.620888889
201	0.659555556
202	0.652
203	0.634444444
204	0.669222222
205	0.638444444
206	0.633888889
207	0.640444444
208	0.636111111
209	0.678555556
210	0.672888889
211	0.638222222
212	0.637555556
213	0.646333333
214	0.680777778
215	0.951222222
216	0.662
217	0.656111111
218	0.669333333
219	0.657888889
220	0.634333333
221	0.653111111
222	0.659333333
223	0.644111111
224	0.649222222
225	0.634555556
226	0.655
227	0.647555556
228	0.671666667
229	0.64
230	0.652555556
231	0.628666667
232	0.745444444
233	0.646111111
234	0.679111111
235	0.636777778
236	0.641222222
237	0.653777778
238	0.642333333
239	0.656555556
240	0.649111111
241	0.671777778
242	0.642111111
243	0.647
244	0.643444444
245	0.655333333
246	0.644888889
247	0.694222222
248	0.642666667
249	0.685222222
250	0.898777778
251	0.660222222
252	0.664666667
253	0.684111111
254	0.649777778
255	0.652111111
256	0.642222222
257	0.660444444
258	0.633
259	0.651333333
260	0.659666667
261	0.654333333
262	0.642111111
263	0.653222222
264	0.644666667
265	0.670777778
266	0.643666667
267	0.795444444
268	0.627555556
269	0.638222222
270	0.643555556
271	0.665111111
272	0.641666667
273	0.684888889
274	0.636666667
275	0.638444444
276	0.640222222
277	0.630111111
278	0.670888889
279	0.639666667
280	0.645555556
281	0.658444444
282	0.666888889
283	0.669555556
284	0.750222222
285	0.963888889
286	0.668111111
287	0.681222222
288	0.668444444
289	0.630222222
290	0.634777778
291	0.632555556
292	0.666777778
293	0.634
294	0.635555556
295	0.664444444
296	0.638666667
297	0.638777778
298	0.656888889
299	0.628
300	0.641
301	0.637666667
302	0.684
303	0.679777778
304	0.640111111
305	0.637111111
306	1.176333333
307	0.637111111
308	0.643777778
309	0.626555556
310	0.659333333
311	0.622666667
312	0.667888889
313	0.629111111
314	0.648333333
315	0.654888889
316	0.632444444
317	0.655444444
318	0.627555556
319	0.691333333
320	0.936222222
321	0.641555556
322	0.645888889
323	0.632222222
324	0.647444444
325	0.635333333
326	0.628888889
327	0.635333333
328	0.655333333
329	0.659777778
330	0.629111111
331	0.637888889
332	0.637
333	0.647888889
334	0.633555556
335	0.66
336	0.669555556
337	0.639444444
338	0.717888889
339	0.646
340	0.639333333
341	0.660888889
342	0.64
343	0.650333333
344	0.629
345	0.631888889
346	0.627666667
347	0.632444444
348	0.633
349	0.658444444
350	0.632888889
351	0.627222222
352	0.652111111
353	0.632555556
354	0.672111111
355	0.882
356	0.651555556
357	0.645111111
358	0.635444444
359	0.642333333
360	0.633666667
361	0.633222222
362	0.632444444
363	0.627333333
364	0.632
365	0.622333333
366	0.644555556
367	0.632666667
368	0.629111111
369	0.653111111
370	0.653444444
371	0.624111111
372	0.630333333
373	0.699666667
374	0.639444444
375	0.659777778
376	0.655222222
377	0.649111111
378	0.637333333
379	0.624555556
380	0.641777778
381	0.659777778
382	0.642222222
383	0.664
384	0.654888889
385	0.620888889
386	0.635444444
387	0.636666667
388	0.633222222
389	0.670111111
390	0.925888889
391	0.664333333
392	0.646333333
393	0.636333333
394	0.646777778
395	0.635444444
396	0.637555556
397	0.640333333
398	0.638333333
399	0.639444444
400	0.647111111
401	0.665
402	0.632444444
403	0.638333333
404	0.645111111
405	0.646666667
406	0.642666667
407	0.638222222
408	0.746
409	0.658444444
410	0.636111111
411	0.655777778
412	0.644333333
413	0.666444444
414	0.656888889
415	0.681111111
416	0.658777778
417	0.657888889
418	0.651888889
419	0.641555556
420	0.641222222
421	0.666444444
422	0.654666667
423	0.657888889
424	0.680666667
425	0.906222222
426	0.665444444
427	0.650444444
428	0.640888889
429	0.651555556
430	0.629111111
431	0.631333333
432	0.652
433	0.631666667
434	0.630888889
435	0.637777778
436	0.649666667
437	0.650777778
438	0.638333333
439	0.628444444
440	0.643888889
441	0.629111111
442	0.647444444
443	0.777777778
444	0.645666667
445	0.645444444
446	0.649222222
447	0.634666667
448	0.647
449	0.631666667
450	0.652444444
451	0.633333333
452	0.656111111
453	0.644666667
454	0.639222222
455	0.638222222
456	0.646888889
457	0.634555556
458	0.647888889
459	0.714555556
460	0.906888889
461	0.746111111
462	0.644222222
463	0.658
464	0.643666667
465	0.654111111
466	0.654888889
467	0.652222222
468	0.657888889
469	0.658333333
470	0.629
471	0.647
472	0.655888889
473	0.649777778
474	0.642666667
475	0.636222222
476	0.643444444
477	0.645111111
478	0.706555556
479	0.647222222
480	0.636333333
481	0.636111111
482	0.629777778
483	0.630444444
484	0.630333333
485	0.660777778
486	0.629111111
487	0.632555556
488	0.654777778
489	0.665222222
490	0.649666667
491	0.647
492	0.642444444
493	0.632555556
494	0.669666667
495	0.694555556
496	0.925666667
497	0.654888889
498	0.632222222
499	0.633777778
500	0.681111111
501	0.640333333
502	0.645
503	0.644666667
504	0.649222222
505	0.663111111
506	0.63
507	0.652111111
508	0.640666667
509	0.645888889
510	0.635888889
511	0.644444444
512	0.645333333
513	0.730666667
514	0.644111111
515	0.641
516	0.647777778
517	0.649666667
518	0.633888889
519	0.64
520	0.648777778
521	0.649444444
522	0.682222222
523	0.636111111
524	0.652222222
525	0.644333333
526	0.667333333
527	0.639
528	0.653111111
529	0.636555556
530	0.710222222
531	0.895333333
532	0.643444444
533	0.651888889
534	0.649222222
535	0.640888889
536	0.631222222
537	0.635555556
538	0.659222222
539	0.632444444
540	0.654777778
541	0.626222222
542	0.640555556
543	0.646666667
544	0.662555556
545	0.627222222
546	0.637
547	0.643333333
548	0.674111111
549	0.703666667
550	0.685
551	0.650444444
552	0.648888889
553	0.634444444
554	0.649666667
555	0.637777778
556	0.635222222
557	0.655777778
558	0.628222222
559	0.642111111
560	0.655111111
561	0.651222222
562	0.703111111
563	0.652111111
564	0.637333333
565	0.675888889
566	0.889444444
567	0.679555556
568	0.655222222
569	0.634222222
570	0.646444444
571	0.627666667
572	0.675444444
573	0.659666667
574	0.635777778
575	0.641555556
576	0.656888889
577	0.641777778
578	0.629666667
579	0.639666667
580	0.657888889
581	0.652444444
582	0.668222222
583	0.742888889
584	0.646222222
585	0.675333333
586	0.641333333
587	0.658888889
588	0.633222222
589	0.639111111
590	0.634777778
591	0.65
592	0.638777778
593	0.648111111
594	0.645
595	0.655333333
596	0.635888889
597	0.667888889
598	0.66
599	0.645111111
600	0.686444444
601	0.909
602	0.652111111
603	0.645666667
604	0.656111111
605	0.650333333
606	0.646555556
607	0.627
608	0.642222222
609	0.646777778
610	0.662222222
611	0.63
612	0.679777778
613	0.65
614	0.650444444
615	0.627111111
616	0.638888889
617	0.644222222
618	0.684777778
619	0.721666667
620	0.667
621	0.642888889
622	0.642111111
623	0.646222222
624	0.645
625	0.639
626	0.670444444
627	0.637
628	0.663777778
629	0.647888889
630	0.641444444
631	0.649444444
632	0.637333333
633	0.639666667
634	0.644222222
635	0.741111111
636	0.986888889
637	0.696444444
638	0.643444444
639	0.650333333
640	0.653777778
641	0.657111111
642	0.624333333
643	0.645777778
644	0.668222222
645	0.661333333
646	0.628777778
647	0.655666667
648	0.628555556
649	0.647888889
650	0.633777778
651	0.640111111
652	0.625111111
653	0.637111111
654	0.727666667
655	0.641555556
656	0.646777778
657	0.633666667
658	0.637222222
659	0.662666667
660	0.654222222
661	0.640777778
662	0.652777778
663	0.653555556
664	0.634555556
665	0.663444444
666	0.634777778
667	0.632444444
668	0.637666667
669	0.637
670	0.67
671	0.923888889
672	0.659111111
673	0.639444444
674	0.635333333
675	0.664333333
676	0.631777778
677	0.634666667
678	0.649555556
679	0.637444444
680	0.633666667
681	0.627111111
682	0.658555556
683	0.629333333
684	0.640666667
685	0.644666667
686	0.635777778
687	0.626666667
688	0.64
689	0.697555556
690	0.643666667
691	0.631777778
692	0.637555556
693	0.639444444
694	0.643222222
695	0.628222222
696	0.671888889
697	0.634333333
698	0.626444444
699	0.632
700	0.644444444
701	0.640444444
702	0.633444444
703	0.664777778
704	0.627333333
705	0.711444444
706	0.873111111
707	0.639111111
708	0.655555556
709	0.633777778
710	0.649222222
711	0.651111111
712	0.651
713	0.645
714	0.645555556
715	0.630555556
716	0.634222222
717	0.643666667
718	0.646
719	0.652888889
720	0.629888889
721	0.647111111
722	0.638888889
723	0.643111111
724	0.739222222
725	0.677777778
726	0.641333333
727	0.657444444
728	0.638
729	0.646
730	0.628333333
731	0.644222222
732	0.639555556
733	0.655666667
734	0.647555556
735	0.642111111
736	0.640444444
737	0.635
738	0.636666667
739	0.634555556
740	0.673444444
741	0.957444444
742	0.652666667
743	1.216666667
744	0.637
745	0.664333333
746	0.652222222
747	0.663
748	0.653888889
749	0.642444444
750	0.640555556
751	0.667777778
752	0.655777778
753	0.628888889
754	0.678444444
755	0.624555556
756	0.652222222
757	0.633777778
758	0.658666667
759	0.756666667
760	0.643666667
761	0.637888889
762	0.634888889
763	0.648444444
764	0.647111111
765	0.632777778
766	0.631
767	0.639
768	0.644888889
769	0.638888889
770	0.650888889
771	0.643777778
772	0.641
773	0.681777778
774	0.643333333
775	0.637888889
776	0.686111111
777	0.965
778	0.661222222
779	0.665666667
780	0.638222222
781	0.660888889
782	0.647888889
783	0.665111111
784	0.638444444
785	0.637333333
786	0.647555556
787	0.648888889
788	0.654222222
789	0.656111111
790	0.655333333
791	0.638
792	0.665222222
793	0.637888889
794	0.753222222
795	0.633333333
796	0.641555556
797	0.658444444
798	0.680666667
799	0.647666667
800	0.638444444
801	0.653555556
802	0.664666667
803	0.633555556
804	0.640222222
805	0.643333333
806	0.653111111
807	0.644555556
808	0.638777778
809	0.628333333
810	0.646888889
811	0.751
812	0.960666667
813	0.658444444
814	0.637888889
815	0.664888889
816	0.641888889
817	0.646888889
818	0.658555556
819	0.669666667
820	0.649555556
821	0.655444444
822	0.628888889
823	0.640666667
824	0.634111111
825	0.644222222
826	0.664666667
827	0.644222222
828	0.648555556
829	0.717666667
830	0.627333333
831	0.651888889
832	0.633333333
833	0.654666667
834	0.648
835	0.631888889
836	0.634888889
837	0.659444444
838	0.643222222
839	0.643
840	0.640666667
841	0.637555556
842	0.641666667
843	0.632444444
844	0.654333333
845	0.649777778
846	0.678666667
847	0.922111111
848	0.646777778
849	0.655777778
850	0.637444444
851	0.656333333
852	0.644222222
853	0.644222222
854	0.640444444
855	0.635777778
856	0.649111111
857	0.627
858	0.651777778
859	0.632888889
860	0.647666667
861	0.637555556
862	0.638666667
863	0.637777778
864	0.712555556
865	0.621777778
866	0.658
867	0.636555556
868	0.650222222
869	0.626555556
870	0.631333333
871	0.633
872	0.676555556
873	0.655333333
874	0.628333333
875	0.647444444
876	0.617777778
877	0.635666667
878	0.621777778
879	0.635333333
880	0.638333333
881	0.688111111
882	0.914333333
883	0.664111111
884	0.631555556
885	0.629888889
886	0.659888889
887	0.638888889
888	0.625666667
889	0.642222222
890	0.675555556
891	0.655444444
892	0.618777778
893	0.63
894	0.654666667
895	0.635
896	0.629777778
897	0.647333333
898	0.651777778
899	0.729111111
900	0.629888889
901	0.645333333
902	0.644777778
903	0.652444444
904	0.656666667
905	0.636777778
906	0.663
907	0.629666667
908	0.635777778
909	0.640222222
910	0.658111111
911	0.649222222
912	0.644888889
913	0.636555556
914	0.637777778
915	0.631666667
916	0.672555556
917	0.983333333
918	0.644444444
919	0.660444444
920	0.656444444
921	0.640333333
922	0.660666667
923	0.631555556
924	0.664111111
925	0.635888889
926	0.623
927	0.664555556
928	0.676
929	0.637222222
930	0.643666667
931	0.631777778
932	0.654666667
933	0.647
934	0.727555556
935	0.697111111
936	0.663666667
937	0.628333333
938	0.649555556
939	0.635444444
940	0.641888889
941	0.636
942	0.642666667
943	0.634555556
944	0.674555556
945	0.631444444
946	0.668555556
947	0.637111111
948	0.667333333
949	0.631111111
950	0.633222222
951	0.659111111
952	0.895333333
953	0.678111111
954	0.635
955	0.650555556
956	0.653444444
957	0.647222222
958	0.648111111
959	0.645777778
960	0.636666667
961	0.666777778
962	0.624555556
963	0.642
964	0.657111111
965	0.652222222
966	0.640666667
967	0.636444444
968	0.661111111
969	0.631222222
970	0.738333333
971	0.645222222
972	0.646777778
973	0.623444444
974	0.653
975	0.638111111
976	0.632444444
977	0.644555556
978	0.648
979	0.637444444
980	0.628111111
981	0.641222222
982	0.621
983	0.661111111
984	0.645222222
985	0.628888889
986	0.725666667
987	0.957777778
988	0.650666667
989	0.642
990	0.654222222
991	0.662444444
992	0.624111111
993	0.689
994	0.647777778
995	0.655444444
996	0.645777778
997	0.625666667
998	0.630777778
999	0.646
1000	0.640555556
1001	0.651666667
1002	0.640888889
1003	0.633444444
1004	0.643555556
1005	0.713555556
1006	0.640444444
1007	0.652888889
1008	0.636555556
1009	0.635777778
1010	0.647222222
1011	0.640333333
1012	0.646
1013	0.633777778
1014	0.640666667
1015	0.629666667
1016	0.634666667
1017	0.645222222
1018	0.633222222
1019	0.637888889
1020	0.648666667
1021	0.675777778
1022	0.935222222
1023	0.645444444
1024	0.647222222
1025	0.628444444
1026	0.647666667
1027	0.639888889
1028	0.652555556
1029	0.665333333
1030	0.647111111
1031	0.648666667
1032	0.642666667
1033	0.64
1034	0.630777778
1035	0.662222222
1036	0.634333333
1037	0.641333333
1038	0.643333333
1039	0.659555556
1040	0.717666667
1041	0.628777778
1042	0.65
1043	0.626333333
1044	0.663111111
1045	0.643111111
1046	0.632111111
1047	0.641444444
1048	0.638111111
1049	0.635777778
1050	0.621333333
1051	0.642111111
1052	0.642
1053	0.638333333
1054	0.634333333
1055	0.635444444
1056	0.675
1057	0.907555556
1058	0.638888889
1059	0.669666667
1060	0.638666667
1061	0.635
1062	0.625666667
1063	0.626333333
1064	0.678666667
1065	0.647444444
1066	0.639555556
1067	0.640888889
1068	0.633666667
1069	0.625777778
1070	0.628222222
1071	0.633666667
1072	0.643666667
1073	0.641222222
1074	0.643222222
1075	0.731444444
1076	0.636888889
1077	0.657888889
1078	0.640555556
1079	0.635222222
1080	0.655777778
1081	0.633
1082	0.636666667
1083	0.634555556
1084	0.645333333
1085	0.639666667
1086	0.645444444
1087	0.633666667
1088	0.649666667
1089	0.629888889
1090	0.632333333
1091	0.642222222
1092	0.735888889
1093	0.876555556
1094	0.669333333
1095	0.679777778
1096	0.641777778
1097	0.647777778
1098	0.664555556
1099	0.675666667
1100	0.656
1101	0.646333333
1102	0.680111111
1103	0.646444444
1104	0.649333333
1105	0.645888889
1106	0.652444444
1107	0.656555556
1108	0.662222222
1109	0.700666667
1110	0.770666667
1111	0.663
1112	0.642222222
1113	0.643
1114	0.642555556
1115	0.64
1116	0.631555556
1117	0.648
1118	0.652666667
1119	0.650111111
1120	0.650555556
1121	0.663555556
1122	0.685
1123	0.653222222
1124	0.669
1125	0.657777778
1126	0.662888889
1127	0.683666667
1128	0.946333333
1129	0.674555556
1130	0.663222222
1131	0.65
1132	0.646222222
1133	0.658777778
1134	0.635777778
1135	0.677555556
1136	0.642222222
1137	0.649777778
1138	0.650111111
1139	0.664222222
1140	0.655888889
1141	0.639111111
1142	0.650666667
1143	0.663888889
1144	0.661666667
1145	0.748666667
1146	0.665222222
1147	0.667
1148	0.649777778
1149	0.666222222
1150	0.637888889
1151	0.705444444
1152	0.671222222
1153	0.685111111
1154	0.651111111
1155	0.642555556
1156	0.649444444
1157	0.665222222
1158	0.657111111
1159	0.673222222
1160	0.651777778
1161	0.663666667
1162	0.743777778
1163	0.978777778
1164	0.683444444
1165	0.674222222
1166	0.661777778
1167	0.658
1168	0.639
1169	0.626888889
1170	0.645777778
1171	0.652555556
1172	0.665555556
1173	0.644666667
1174	0.650888889
1175	0.641333333
1176	0.643666667
1177	0.637111111
1178	0.639111111
1179	0.643
1180	0.728777778
1181	0.641777778
1182	0.644888889
1183	0.674666667
1184	0.655777778
1185	0.658444444
1186	0.654666667
1187	0.655444444
1188	0.666111111
1189	0.649555556
1190	0.659666667
1191	0.646222222
1192	0.641555556
1193	0.652666667
1194	0.642777778
1195	0.645888889
1196	0.635111111
1197	0.690555556
1198	0.933777778
1199	0.669222222
1200	0.653
1201	0.647444444
1202	0.647333333
1203	0.644555556
1204	0.652222222
1205	0.669555556
1206	0.645888889
1207	0.641666667
1208	0.643
1209	0.648777778
1210	0.662555556
1211	0.669888889
1212	0.655222222
1213	0.644111111
1214	0.653222222
1215	0.744
1216	0.658777778
1217	0.647888889
1218	0.737333333
1219	0.649666667
1220	0.646666667
1221	0.674444444
1222	0.662111111
1223	0.644222222
1224	0.648222222
1225	0.649888889
1226	0.656777778
1227	0.655555556
1228	0.660888889
1229	0.648
1230	0.665222222
1231	0.637
1232	0.690666667
1233	0.946555556
1234	0.676777778
1235	0.648777778
1236	0.675555556
1237	0.644111111
1238	0.631555556
1239	0.631555556
1240	0.667
1241	0.682555556
1242	0.655111111
1243	0.661888889
1244	0.646333333
1245	0.664444444
1246	0.690111111
1247	0.648666667
1248	0.639888889
1249	0.634444444
1250	0.709111111
1251	0.705666667
1252	0.642555556
1253	0.664222222
1254	0.638888889
1255	0.648222222
1256	0.639111111
1257	0.633111111
1258	0.638
1259	0.665
1260	0.643333333
1261	0.640222222
1262	0.638888889
1263	0.668666667
1264	0.644888889
1265	0.647
1266	0.651222222
1267	0.679
1268	0.890444444
1269	0.650777778
1270	0.649888889
1271	0.666555556
1272	0.652555556
1273	0.635777778
1274	0.653888889
1275	0.649555556
1276	0.630444444
1277	0.649888889
1278	0.644444444
1279	0.665555556
1280	0.639777778
1281	0.645
1282	0.626222222
1283	0.646
1284	0.629222222
1285	0.647222222
1286	0.767222222
1287	0.657888889
1288	0.640888889
1289	0.65
1290	0.653777778
1291	0.665
1292	0.636444444
1293	0.649888889
1294	0.656666667
1295	0.684666667
1296	0.648777778
1297	0.657222222
1298	0.641
1299	0.657555556
1300	0.649333333
1301	0.634333333
1302	0.739888889
1303	0.898333333
1304	0.644555556
1305	0.656333333
1306	0.669111111
1307	0.651555556
1308	0.647888889
1309	0.652333333
1310	0.643666667
1311	0.647222222
1312	0.649666667
1313	0.653333333
1314	0.651555556
1315	0.640111111
1316	0.668444444
1317	0.647777778
1318	0.638444444
1319	0.630444444
1320	0.671333333
1321	0.747888889
1322	0.657111111
1323	0.634
1324	0.673444444
1325	0.645777778
1326	0.650111111
1327	0.673222222
1328	0.639666667
1329	0.644555556
1330	0.640222222
1331	0.643333333
1332	0.633333333
1333	0.638777778
1334	0.638888889
1335	0.638333333
1336	0.652
1337	0.738333333
1338	0.924111111
1339	0.641111111
1340	0.632777778
1341	0.658555556
1342	0.700333333
1343	0.649333333
1344	0.630666667
1345	0.657555556
1346	0.639444444
1347	0.656666667
1348	0.637444444
1349	0.643666667
1350	0.636555556
1351	0.643444444
1352	0.622
1353	0.644666667
1354	0.633333333
1355	0.658
1356	0.726555556
1357	0.640111111
1358	0.638333333
1359	0.634888889
1360	0.665777778
1361	0.637
1362	0.624666667
1363	0.635777778
1364	0.641222222
1365	0.650444444
1366	0.647111111
1367	0.638444444
1368	0.677666667
1369	0.665333333
1370	0.630777778
1371	0.633666667
1372	0.689555556
1373	0.882111111
1374	0.697
1375	0.672555556
1376	0.652777778
1377	0.696444444
1378	0.655777778
1379	0.639111111
1380	0.634222222
1381	0.642111111
1382	0.646555556
1383	0.642666667
1384	0.644444444
1385	0.637555556
1386	0.648888889
1387	0.629555556
1388	0.657111111
1389	0.634222222
1390	0.660555556
1391	0.716666667
1392	0.649666667
1393	0.635333333
1394	0.654111111
1395	0.639777778
1396	0.633555556
1397	0.626111111
1398	0.637333333
1399	0.662
1400	0.635
1401	0.675777778
1402	0.659888889
1403	0.633555556
1404	0.646888889
1405	0.652555556
1406	0.649666667
1407	0.664666667
1408	0.761666667
1409	0.868555556
1410	0.663
1411	1.432111111
1412	0.638777778
1413	0.657111111
1414	0.698111111
1415	0.647111111
1416	0.664666667
1417	0.639
1418	0.655666667
1419	0.631555556
1420	0.646555556
1421	0.652333333
1422	0.667444444
1423	0.657222222
1424	0.642888889
1425	0.648333333
1426	0.759222222
1427	0.671222222
1428	0.679222222
1429	0.649555556
1430	0.652
1431	0.647555556
1432	0.652666667
1433	0.640333333
1434	0.659888889
1435	0.640777778
1436	0.684444444
1437	0.660111111
1438	0.661666667
1439	0.641777778
1440	0.642444444
1441	0.639111111
1442	0.627666667
1443	0.684
1444	0.900777778
1445	0.643222222
1446	0.660333333
1447	0.676444444
1448	0.636555556
1449	0.633666667
1450	0.644
1451	0.647777778
1452	0.639222222
1453	0.657444444
1454	0.655444444
1455	0.643111111
1456	0.650333333
1457	0.643222222
1458	0.635444444
1459	0.643333333
1460	0.637222222
1461	0.680111111
1462	0.721222222
1463	0.675333333
1464	0.655333333
1465	0.648777778
1466	0.654444444
1467	0.649666667
1468	0.640555556
1469	0.655666667
1470	0.655
1471	0.663444444
1472	0.658222222
1473	0.641444444
1474	0.641666667
1475	0.642111111
1476	0.646555556
1477	0.657444444
1478	0.675777778
1479	0.906666667
1480	0.662444444
1481	0.636222222
1482	0.657111111
1483	0.651444444
1484	0.649888889
1485	0.640555556
1486	0.638222222
1487	0.638777778
1488	0.632555556
1489	0.633333333
1490	0.637444444
1491	0.630333333
1492	0.663444444
1493	0.629555556
1494	0.640222222
1495	0.682
1496	0.737777778
1497	0.624555556
1498	0.633111111
1499	0.639
1500	0.645
1501	0.647666667
1502	0.639555556
1503	0.643666667
1504	0.654111111
1505	0.633333333
1506	0.643444444
1507	0.666333333
1508	0.626222222
1509	0.631777778
1510	0.649222222
1511	0.643
1512	0.634666667
1513	0.731
1514	0.994888889
1515	0.676777778
1516	0.668111111
1517	0.666666667
1518	0.651666667
1519	0.636444444
1520	0.645888889
1521	0.647444444
1522	0.638777778
1523	0.631111111
1524	0.648111111
1525	0.646888889
1526	0.626444444
1527	0.645888889
1528	0.625888889
1529	0.651777778
1530	0.647555556
1531	0.708555556
1532	0.620222222
1533	0.649888889
1534	0.624666667
1535	0.634888889
1536	0.651777778
1537	0.649222222
1538	0.644888889
1539	0.666444444
1540	0.632777778
1541	0.644
1542	0.646888889
1543	0.636555556
1544	0.630666667
1545	0.656444444
1546	0.634777778
1547	0.649888889
1548	0.671
1549	0.914333333
1550	0.656777778
1551	0.645333333
1552	0.657222222
1553	0.644333333
1554	0.654555556
1555	0.641666667
1556	0.646444444
1557	0.638333333
1558	0.647888889
1559	0.626666667
1560	0.644444444
1561	0.637222222
1562	0.638333333
1563	0.656111111
1564	0.632888889
1565	0.646
1566	0.636444444
1567	0.732444444
1568	0.650222222
1569	0.631666667
1570	0.633777778
1571	0.648111111
1572	0.633444444
1573	0.641111111
1574	0.630222222
1575	0.658666667
1576	0.628555556
1577	0.634111111
1578	0.638555556
1579	0.654111111
1580	0.659111111
1581	0.643111111
1582	0.632222222
1583	0.681444444
1584	0.900444444
1585	0.624222222
1586	0.626
1587	0.651777778
1588	0.657555556
1589	0.662666667
1590	0.630333333
1591	0.638222222
1592	0.654222222
1593	0.629
1594	0.63
1595	0.651111111
1596	0.629888889
1597	0.654666667
1598	0.636555556
1599	0.659333333
1600	0.649444444
1601	0.641777778
1602	0.733444444
1603	0.651555556
1604	0.650555556
1605	0.642222222
1606	0.643666667
1607	0.643555556
1608	0.635111111
1609	0.642555556
1610	0.683555556
1611	0.642444444
1612	0.663222222
1613	0.639111111
1614	0.639555556
1615	0.653666667
1616	0.646555556
1617	0.651777778
1618	0.680111111
1619	0.958888889
1620	0.645333333
1621	0.643444444
1622	0.650888889
1623	0.643666667
1624	0.626666667
1625	0.648888889
1626	0.639
1627	0.645222222
1628	0.648111111
1629	0.625
1630	0.670111111
1631	0.641777778
1632	0.659777778
1633	0.638333333
1634	0.646444444
1635	0.627
1636	0.787666667
1637	1.273666667
1638	1.015333333
1639	1.729
1640	1.001333333
1641	0.868222222
1642	0.837888889
1643	1.295
1644	0.768333333
1645	0.803222222
1646	0.843555556
1647	0.908333333
1648	0.846

==> xencounter.txt <==
1	3.215375
2	3.310375
3	3.207
4	3.30925
5	3.263875
6	3.21125
7	3.24
8	3.197875
9	3.20825
10	3.309
11	3.35525
12	3.18075
13	3.2175
14	3.1855
15	3.5525
16	3.213625
17	4.535375
18	3.196375
19	3.334875
20	3.19125
21	3.31325
22	3.203
23	3.314
24	3.194375
25	3.331
26	3.2045
27	3.23575
28	3.207
29	3.308625
30	3.20375
31	3.209375
32	3.194125
33	3.307625
34	3.20125
35	3.319
36	3.5075
37	3.29225
38	3.203
39	3.353875
40	3.196625
41	3.358625
42	3.20625
43	3.33875
44	3.307125
45	3.21875
46	3.350375
47	3.19075
48	3.285625
49	3.20325
50	3.33725
51	3.194125
52	3.528375
53	3.18975
54	3.36125
55	3.198
56	3.3315
57	3.20025
58	3.315875
59	3.206875
60	3.22475
61	3.207625
62	3.33925
63	3.1975
64	3.299
65	3.205875
66	3.18675
67	3.21575
68	3.296
69	3.217125
70	3.6735
71	3.2165
72	3.331875
73	3.2055
74	3.210625
75	3.215625
76	4.362375
77	3.21925
78	3.35625
79	3.20775
80	6.792125
81	3.19975
82	3.31175
83	3.20675
84	3.195
85	3.311375
86	3.218125
87	3.21775
88	3.306875
89	3.3105
90	3.19825
91	3.340125
92	3.19425
93	3.34525
94	3.194625
95	3.216
96	3.209125
97	3.63675
98	3.20125
99	3.25875
100	3.19675
101	3.22525
102	3.2285
103	3.3105
104	3.1955
105	3.390125
106	3.205
107	3.326125
108	3.205
109	4.040625
110	3.19675
111	3.36925
112	3.197875
113	3.329125
114	3.21325
115	3.3395
116	3.20725
117	3.300875
118	3.213875
119	3.215125
120	3.20775
121	3.304125
122	3.204125
123	3.34325
124	3.221125
125	3.21
126	4.02725
127	3.20425
128	3.349375
129	3.196
130	3.656125
131	3.188
132	3.400375
133	3.186375
134	3.328625
135	3.19225
136	3.21075
137	3.197625
138	3.863
139	3.206125
140	3.311375
141	3.208625
142	3.2005
143	3.2105
144	3.310875
145	3.197625
146	3.325625
147	3.194375
148	3.343625
149	3.1975
150	3.309125
151	3.205
152	3.317375
153	3.211625
154	3.196
155	3.211625
156	3.304375
157	3.20975
158	3.3705
159	3.210375
160	3.24125
161	3.212125
162	3.304875
163	3.211125
164	3.2085
165	3.270875
166	3.206875
167	3.2145
168	3.2015
169	3.633
170	3.1965
171	3.2175
172	3.193
173	3.324125
174	3.19075
175	3.313375
176	3.193125
177	3.207625
178	3.195125
179	3.31775
180	3.206125
181	3.50375
182	3.225375
183	3.353125
184	3.21775
185	3.328875
186	3.209
187	3.33675
188	3.198125
189	3.21525
190	3.324375
191	3.682875
192	3.2375
193	3.237
194	3.3245
195	3.237875
196	3.22575
197	3.452625
198	3.228375
199	3.329
200	3.235
201	3.34
202	3.512375
203	3.234375
204	3.3455
205	3.210625
206	3.223
207	3.21725
208	3.359625
209	3.318125
210	3.23525
211	3.193125
212	3.21675
213	3.1955
214	3.3845
215	3.20625
216	3.221375
217	3.209875
218	3.711375
219	3.2115
220	3.35025
221	3.22225
222	3.33725
223	3.202875
224	3.213125
225	3.221125
226	3.355875
227	3.44825
228	3.21325
229	3.22425
230	3.978625
231	3.216625
232	3.32325
233	3.226875
234	3.270375
235	3.220375
236	3.315
237	3.218
238	3.33525
239	3.2095
240	3.309625
241	3.201875
242	3.21725
243	3.320125
244	3.228875
245	3.206875
246	3.194
247	3.2405
248	3.198625
249	3.21625
250	3.19775
251	3.782125
252	3.210125
253	3.397875
254	3.199625
255	3.335625
256	3.201875
257	3.272625
258	3.203875
259	3.217875
260	3.208125
261	3.321125
262	3.2365
263	3.202625
264	3.211
265	3.31325
266	3.208375
267	3.311
268	3.215125
269	3.331
270	3.1985
271	3.507
272	3.206625
273	3.604
274	3.195375
275	4.660875
276	3.19375
277	3.207625
278	3.192625
279	3.35725
280	3.300125
281	3.190375
282	3.350625
283	3.1895
284	3.309375
285	3.18425
286	3.33175
287	3.1795
288	3.318375
289	3.1895
290	3.31475
291	3.1835
292	3.262125
293	3.191
294	3.224375
295	3.203125
296	3.313625
297	3.304625
298	3.198875
299	3.21475
300	3.30625
301	3.207625
302	3.3375
303	3.19425
304	3.336625
305	3.202125
306	3.3085
307	3.204375
308	3.40625
309	3.204
310	3.341125
311	3.429375
312	3.208375
313	3.21125
314	3.753125
315	3.30925
316	3.200875
317	3.207625
318	3.306375
319	3.2085
320	3.311375
321	3.3085
322	3.20175
323	6.73575
324	3.205625
325	3.323
326	3.206375
327	3.977375
328	3.193
329	3.217875
330	3.182125
331	3.318125
332	3.3015
333	3.214625
334	3.192875
335	3.86175
336	3.206625
337	3.3305
338	3.212875
339	3.519875
340	3.207125
341	3.3095
342	3.20925
343	3.325625
344	3.20325
345	3.32575
346	3.186875
347	3.211625
348	3.207
349	3.371625
350	3.352375
351	3.19925
352	3.2045
353	3.307375
354	3.207125
355	3.307
356	3.2175
357	3.854625
358	3.22425
359	3.316625
360	3.196
361	3.334375
362	3.318125
363	3.21625
364	3.20475
365	3.198125
366	3.326125
367	3.30175
368	3.207875
369	3.192375
370	3.36375
371	3.187625
372	3.220875
373	3.195375
374	3.398625
375	3.241
376	3.32225
377	3.20175
378	4.029625
379	3.2075
380	3.324625
381	3.197625
382	3.2115
383	3.205
384	3.311875
385	3.3145
386	3.220875
387	3.30975
388	3.3115
389	3.194625
390	3.193875
391	3.329
392	3.307375
393	3.20825
394	3.306875
395	3.850625
396	3.368125
397	3.253625
398	3.312625
399	3.203
400	3.195
401	3.1995
402	3.478375
403	3.19725
404	3.215625
405	3.3385
406	3.2735
407	3.22
408	3.2115
409	3.33125
410	3.208125
411	3.326
412	3.19825
413	3.328375
414	3.1995
415	3.314375
416	3.19525
417	3.20875
418	3.202375
419	3.31225
420	3.305875
421	3.222
422	3.242375
423	3.2875
424	3.218
425	3.193125
426	3.219875
427	3.323625
428	3.239625
429	3.34475
430	3.204375
431	3.35475
432	3.210375
433	3.315
434	3.212875
435	3.2185
436	3.208625
437	3.32575
438	3.36075
439	3.218875
440	3.21425
441	3.327625
442	3.318375
443	3.184625
444	3.319375
445	3.228625
446	3.271375
447	3.20925
448	3.342
449	3.197375
450	3.352875
451	3.19525
452	3.211625
453	3.2015
454	3.321875
455	3.330125
456	3.229625
457	3.22525
458	3.221
459	3.338125
460	3.199
461	3.219875
462	3.3385
463	3.244125
464	3.324375
465	3.20225
466	3.357625
467	3.221625
468	3.232875
469	3.213
470	3.218125
471	3.231625
472	3.330125
473	3.301875
474	3.213
475	3.214875
476	3.320625
477	3.34325
478	3.2025
479	3.2125
480	3.346375
481	3.32075
482	3.187375
483	3.33
484	3.198375
485	3.33375
486	3.200375
487	3.214
488	3.19875
489	3.44525
490	3.302875
491	3.197875
492	3.2035
493	3.313875
494	3.323125
495	3.209
496	3.21425
497	3.308125
498	3.209375
499	3.314375
500	3.208125
501	3.32425
502	3.209125
503	3.31925
504	3.202875
505	3.21775
506	3.201375
507	3.339625
508	3.31675
509	3.213625
510	3.21075
511	3.754125
512	3.31975
513	3.199375
514	3.22075
515	3.339875
516	3.2115
517	3.218
518	3.208625
519	3.33175
520	3.3325
521	3.2385
522	3.212875
523	3.212125
524	3.317375
525	3.220125
526	3.21
527	3.197125
528	3.334
529	3.3005
530	3.209875
531	3.207625
532	3.2165
533	3.203875
534	3.316625
535	3.21025
536	3.318125
537	3.207875
538	3.22775
539	3.2
540	3.2155
541	3.197
542	3.330625
543	3.320875
544	3.209125
545	3.21925
546	3.332125
547	3.321625
548	3.202375
549	3.22675
550	3.329125
551	6.73275
552	3.339375
553	3.212625
554	3.5295
555	3.228625
556	3.3315
557	3.20575
558	3.230125
559	3.319875
560	3.332
561	3.208
562	3.206625
563	3.327125
564	3.33625
565	3.215125
566	3.205125
567	3.31575
568	3.20425
569	3.326
570	3.202
571	3.217125
572	3.206
573	3.324
574	3.20725
575	3.2655
576	3.20075
577	3.32425
578	3.232375
579	3.2125
580	3.210375
581	3.314375
582	3.321875
583	3.22375
584	3.336875
585	3.323875
586	3.20925
587	3.2055
588	3.330125
589	3.321375
590	3.2105
591	3.327125
592	3.212625
593	3.242875
594	3.225875
595	3.325625
596	3.301625
597	3.208
598	3.32625
599	3.231625
600	3.214625
601	3.208875
602	3.323625
603	3.35175
604	3.231375
605	3.212125
606	3.319875
607	3.20175
608	3.324375
609	3.21825
610	3.209625
611	3.225375
612	3.312125
613	3.32825
614	3.21075
615	3.226125
616	3.3405
617	3.219125
618	3.337875
619	3.211875
620	3.3235
621	3.221125
622	3.205375
623	3.213625
624	3.3215
625	3.213
626	3.3205
627	3.1965
628	3.2395
629	3.205875
630	3.2115
631	3.307625
632	3.197625
633	3.205625
634	3.429
635	3.195125
636	3.209375
637	3.3125
638	3.349375
639	3.216
640	3.20325
641	3.227
642	3.21025
643	3.219375
644	3.209375
645	3.213125
646	3.21625
647	3.32575
648	3.306125
649	3.214625
650	3.214125
651	3.323125
652	3.336625
653	3.209875
654	3.205125
655	3.315
656	3.329625
657	3.199875
658	3.209375
659	3.335625
660	3.25375
661	3.329625
662	3.20125
663	3.210125
664	3.198375
665	3.8875
666	3.30075
667	3.2035
668	3.188625
669	3.315
670	3.30175
671	3.18825
672	3.20725
673	3.320125
674	3.211375
675	3.202375
676	3.3035
677	3.19275
678	3.326875
679	3.206125
680	3.202625
681	3.1995
682	3.310625
683	3.3
684	3.20925
685	3.194625
686	3.789625
687	3.314
688	3.203875
689	3.216375
690	3.494875
691	3.328875
692	3.214125
693	3.2235
694	3.31775
695	3.20075
696	3.32125
697	3.1995
698	3.26175
699	3.19975
700	3.33825
701	3.315875
702	3.217125
703	3.20825
704	3.318375
705	3.305
706	3.219625
707	3.212625
708	3.218
709	3.350125
710	3.22175
711	3.2285
712	3.312125
713	3.21025
714	3.316375
715	3.202125
716	3.2125
717	3.31325
718	3.379875
719	3.203125
720	3.211
721	3.206125
722	3.44
723	3.204
724	3.209375
725	3.22875
726	3.313125
727	3.2175
728	3.21775
729	3.64525
730	3.263625
731	3.32675
732	3.1985
733	3.220875
734	3.206
735	3.335375
736	3.3015
737	3.216875
738	3.207625
739	3.222125
740	3.294
741	3.2
742	3.212125
743	3.32725
744	3.323125
745	3.216625
746	3.2095
747	3.3135
748	3.204125
749	3.324125
750	3.207125
751	3.221
752	3.212875
753	3.32725
754	3.83525
755	3.21925
756	3.35425
757	3.21225
758	3.31575
759	3.1985
760	3.351625
761	3.342875
762	3.223
763	3.193625
764	3.32025
765	3.19675
766	3.322625
767	3.20425
768	3.212875
769	3.20225
770	3.30975
771	3.3385
772	3.213
773	3.220125
774	3.328
775	3.226875
776	3.21175
777	3.22575
778	3.3545
779	3.3365
780	3.22925
781	3.333125
782	3.31925
783	3.22225
784	3.23075
785	3.356625
786	3.237
787	3.255375
788	4.07825
789	3.3765
790	3.24475
791	3.24125
792	3.3685
793	3.602
794	3.5365
795	3.38225
796	3.213875
797	3.25125
798	3.222625
799	3.33725
800	3.341
801	3.214625
802	3.19925
803	3.203
804	3.192625
805	3.309625
806	3.31575
807	3.208
808	3.207875
809	3.320875
810	3.34225
811	3.2095
812	3.221125
813	3.325125
814	3.341875
815	3.226125
816	3.20825
817	3.356625
818	3.23925
819	3.20625
820	3.263625
821	3.23825
822	3.2145
823	3.3145
824	3.3175
825	3.2005
826	3.20875
827	3.312375
828	3.33875
829	3.203875
830	3.2105
831	3.324125
832	3.359625
833	3.206625
834	3.31475
835	3.325625
836	3.19325
837	3.213875
838	3.206875
839	3.20725
840	3.224625
841	3.210375
842	3.2025
843	3.205
844	3.31275
845	3.303
846	3.20525
847	3.203875
848	3.323625
849	3.357375
850	3.20175
851	3.206375
852	3.21825
853	3.707
854	3.214
855	3.207
856	3.215
857	3.208
858	3.30775
859	3.304
860	3.197125
861	3.214375
862	3.391875
863	3.326625
864	3.220625
865	3.21925
866	3.335375
867	3.3385
868	3.216125
869	3.214875
870	3.228
871	3.367125
872	3.20975
873	3.204125
874	3.2025
875	3.220625
876	3.24375
877	3.34775
878	3.2015
879	3.32775
880	3.183125
881	3.30925
882	3.205625
883	3.451875
884	3.3105
885	3.217875
886	3.2105
887	3.267375
888	3.30475
889	3.19475
890	3.2185
891	3.20575
892	3.215
893	3.678375
894	3.33475
895	3.21975
896	3.227875
897	3.39875
898	3.31125
899	3.219875
900	3.207125
901	3.333875
902	3.314875
903	3.223875
904	3.2115
905	3.80275
906	3.366125
907	3.21175
908	3.20575
909	3.21975
910	3.25575
911	3.3315
912	3.31775
913	3.610625
914	3.353625
915	3.34675
916	3.211875
917	3.25675
918	3.332875
919	3.32125
920	3.2485
921	3.19675
922	3.259
923	3.306875
924	3.220875
925	3.207375
926	3.201125
927	3.199625
928	3.314
929	3.75225
930	3.212125
931	3.231
932	3.998125
933	3.30825
934	3.20975
935	3.2605
936	6.8995
937	3.314625
938	3.205125
939	3.204875
940	3.32125
941	3.300625
942	3.194375
943	3.20825
944	3.24025
945	3.20675
946	3.32375
947	3.324625
948	3.213375
949	3.203875
950	3.33225
951	3.248625
952	3.223625
953	3.68075
954	3.31725
955	3.226875
956	3.20925
957	3.32375
958	3.32275
959	3.22875
960	3.197375
961	3.214875
962	3.196875
963	3.31675
964	3.241
965	3.813625
966	3.218125
967	3.314875
968	3.674125
969	3.209
970	3.226625
971	3.345625
972	6.57825
973	3.207625
974	3.21325
975	3.54575
976	3.33875
977	3.227125
978	3.3335
979	3.209125
980	3.185625
981	3.217625
982	3.4835
983	3.20375
984	3.206
985	3.34225
986	3.379625
987	3.213
988	3.22675
989	3.30375
990	3.57775
991	3.239875
992	3.372125
993	3.403625
994	3.230125
995	3.218125
996	3.205875
997	3.328875
998	3.202625
999	3.324625
1000	3.188375
1001	3.23875
1002	3.3145
1003	3.348875
1004	3.393625
1005	3.22625
1006	3.3125
1007	3.360875
1008	3.202125
1009	3.19875
1010	3.415375
1011	3.311625
1012	3.218875
1013	3.20675
1014	3.242
1015	3.205125
1016	3.203125
1017	3.797375
1018	3.19525
1019	3.214125
1020	3.30875
1021	3.302875
1022	3.19675
1023	3.202125
1024	3.31475
1025	3.31625
1026	3.211875
1027	3.203125
1028	3.38075
1029	3.56825
1030	3.211125
1031	3.207625
1032	3.333
1033	3.217625
1034	3.205625
1035	3.53225
1036	3.254625
1037	3.9325
1038	3.334
1039	3.265875
1040	3.205375
1041	3.331625
1042	3.31725
1043	3.21825
1044	3.226875
1045	3.325125
1046	3.345125
1047	3.244125
1048	3.2055
1049	3.325875
1050	4.048125
1051	3.2205
1052	3.41575
1053	6.2245
1054	3.229
1055	3.302375
1056	3.9695
1057	3.207125
1058	3.221625
1059	3.228
1060	3.364
1061	3.204125
1062	3.202875
1063	3.313375
1064	3.3225
1065	3.20275
1066	3.194375
1067	3.220125
1068	3.6545
1069	3.205625
1070	3.428
1071	3.19925
1072	3.321375
1073	3.31475
1074	3.208375
1075	3.200625
1076	3.219375
1077	3.308875
1078	3.251375
1079	3.22425
1080	3.491625
1081	3.33525
1082	3.224875
1083	3.2015
1084	3.216
1085	3.32
1086	3.2195
1087	3.735
1088	3.21675
1089	3.221875
1090	3.322875
1091	3.721625
1092	3.242625
1093	3.228125
1094	3.340125
1095	3.324625
1096	3.212625
1097	3.24225
1098	3.39475
1099	3.298375
1100	3.203875
1101	3.210875
1102	3.212375
1103	3.379375
1104	3.269
1105	3.24025
1106	3.20525
1107	3.238625
1108	3.231125
1109	3.313375
1110	3.213625
1111	3.326375
1112	3.7125
1113	3.2125
1114	3.251375
1115	3.74675
1116	3.354125
1117	3.191375
1118	3.20625
1119	3.220375
1120	3.341875
1121	3.227
1122	3.309625
1123	3.1965
1124	3.202375
1125	3.333875
1126	3.45675
1127	3.216625
1128	3.22175
1129	3.68575
1130	3.736
1131	3.217875
1132	3.263125
1133	3.349
1134	3.37025
1135	3.28
1136	3.241625
1137	3.28
1138	6.7535
1139	3.207125
1140	3.371
1141	3.246625
1142	3.225375
1143	3.475875
1144	3.3705
1145	3.1955
1146	3.219125
1147	3.333875
1148	4.461125
1149	3.23075
1150	3.708875
1151	3.379
1152	3.216
1153	3.20575
1154	3.204125
1155	3.21075
1156	3.331125
1157	3.301375
1158	3.2015
1159	3.18075
1160	3.318875
1161	3.30325
1162	3.246625
1163	3.2085
1164	3.320125
1165	3.30025
1166	3.200125
1167	3.21775
1168	3.372625
1169	3.238125
1170	3.206875
1171	3.21875
1172	3.213875
1173	3.32175
1174	3.229625
1175	3.43
1176	3.216375
1177	3.210875
1178	3.205375
1179	3.33925
1180	3.2435
1181	3.2105
1182	3.3525
1183	3.373
1184	3.228125
1185	3.236125
1186	3.3675
1187	3.358125
1188	3.221125
1189	3.197125
1190	3.22475
1191	3.1975
1192	3.329625
1193	3.212
1194	3.339625
1195	3.190625
1196	3.357375
1197	3.1875
1198	3.20475
1199	3.298
1200	3.346
1201	3.20725
1202	3.753375
1203	3.377625
1204	6.749
1205	3.2345
1206	3.2245
1207	3.22275
1208	3.669875
1209	3.252875
1210	3.289375
1211	3.3385
1212	6.89575
1213	3.20725
1214	3.863875
1215	3.21625
1216	3.224125
1217	3.36175
1218	3.34475
1219	3.21875
1220	3.304625
1221	3.35125
1222	3.3105
1223	3.235375
1224	3.203375
1225	3.229625
1226	3.758125
1227	3.31725
1228	3.20075
1229	3.352
1230	3.221
1231	3.211625
1232	3.309875
1233	3.229125
1234	3.541625
1235	3.33625
1236	3.21425
1237	3.20325
1238	3.321375
1239	3.233
1240	3.2125
1241	3.202875
1242	3.211375
1243	3.7035
1244	3.2105
1245	3.3195
1246	3.198375
1247	3.236375
1248	3.187
1249	3.335
1250	3.1965
1251	3.212625
1252	3.314375
1253	3.3605
1254	3.204375
1255	3.20925
1256	3.29
1257	3.342
1258	3.221125
1259	3.208375
1260	3.210375
1261	3.318625
1262	3.21175
1263	3.31375
1264	3.203125
1265	3.218625
1266	3.193625
1267	3.352875
1268	3.203625
1269	3.22725
1270	3.42725
1271	3.2115
1272	3.2165
1273	3.3665
1274	3.34
1275	3.203125
1276	3.2015
1277	3.189
1278	3.323125
1279	3.19025
1280	3.830625
1281	3.2045
1282	3.3135
1283	3.1975
1284	3.979875
1285	3.192
1286	3.207
1287	3.33225
1288	3.352125
1289	3.2025
1290	3.198625
1291	3.552875
1292	3.3065
1293	3.222125
1294	3.20275
1295	3.206375
1296	3.305375
1297	3.1935
1298	3.207125
1299	3.202875
1300	3.32375
1301	3.1945
1302	3.23725
1303	3.207
1304	3.212625
1305	3.345625
1306	3.225125
1307	3.23075
1308	3.33325
1309	3.226875
1310	3.317625
1311	3.2055
1312	3.2075
1313	3.31725
1314	3.23675
1315	3.216
1316	3.208375
1317	3.319375
1318	3.216125
1319	3.216625
1320	3.2045
1321	3.23725
1322	3.227125
1323	3.305375
1324	3.2125
1325	3.223625
1326	3.32475
1327	3.343
1328	3.20875
1329	3.200375
1330	3.2625
1331	3.31225
1332	3.199875
1333	3.21125
1334	3.241
1335	3.31975
1336	3.196
1337	3.3645
1338	3.208375
1339	3.2305
1340	3.221625
1341	3.33
1342	3.218
1343	3.222625
1344	3.32275
1345	3.232625
1346	3.237875
1347	3.212875
1348	3.2235
1349	3.321
1350	3.3155
1351	3.1995
1352	3.37275
1353	3.210625
1354	3.32325
1355	3.208375
1356	3.209875
1357	3.210625
1358	3.319125
1359	3.20075
1360	3.22125
1361	3.324375
1362	3.31375
1363	3.20425
1364	3.206125
1365	3.208875
1366	3.21275
1367	3.211
1368	3.333875
1369	3.20775
1370	6.659375
1371	3.213875
1372	3.41775
1373	3.2065
1374	3.203
1375	3.2045
1376	3.438375
1377	3.1935
1378	3.205625
1379	3.351625
1380	3.322
1381	3.218
1382	3.222625
1383	3.216375
1384	3.301125
1385	3.205375
1386	3.297
1387	3.48325
1388	3.20025
1389	3.319125
1390	3.251
1391	3.32775
1392	3.22025
1393	3.223625
1394	3.342375
1395	3.2285
1396	3.315125
1397	3.320625
1398	3.195625
1399	3.206125
1400	3.20875
1401	3.3105
1402	3.205625
1403	3.30975
1404	3.213625
1405	3.327875
1406	3.222875
1407	3.319625
1408	3.206125
1409	3.772125
1410	3.195875
1411	3.359125
1412	3.201375
1413	3.205375
1414	3.319125
1415	3.32825
1416	3.209125
1417	3.206375
1418	3.216
1419	3.3095
1420	3.22425
1421	3.309875
1422	3.211625
1423	3.304125
1424	3.218125
1425	3.312375
1426	3.218875
1427	3.2135
1428	3.322625
1429	3.26225
1430	3.20025
1431	3.20975
1432	3.336875
1433	3.2015
1434	3.2475
1435	3.203625
1436	3.323
1437	3.20825
1438	3.34525
1439	3.198875
1440	3.32075
1441	3.219625
1442	3.309875
1443	3.22475
1444	3.3335
1445	3.208
1446	3.325
1447	3.216625
1448	3.22575
1449	3.321625
1450	3.2135
1451	3.320375
1452	3.209625
1453	3.219875
1454	3.308125
1455	3.22425
1456	3.726375
1457	3.22375
1458	3.31825
1459	3.207625
1460	3.309875
1461	3.197875
1462	3.337
1463	3.21075
1464	3.858125
1465	3.20825
1466	3.338625
1467	3.3165
1468	3.2175
1469	3.207125
1470	3.2035
1471	3.20625
1472	3.215125
1473	3.326625
1474	3.211125
1475	3.331375
1476	3.187625
1477	3.394625
1478	3.200625
1479	3.3405
1480	3.218375
1481	3.3395
1482	3.22
1483	3.219625
1484	3.3095
1485	3.318875
1486	3.206125
1487	6.56925
1488	3.215
1489	3.203625
1490	3.22375
1491	3.305125
1492	3.219875
1493	3.312875
1494	3.20975
1495	3.238125
1496	3.226375
1497	3.347
1498	3.206875
1499	3.2575
1500	3.206125
1501	3.23175
1502	3.80375
1503	3.360125
1504	3.1995
1505	3.225
1506	3.19875
1507	3.2635
1508	3.313125
1509	3.221375
1510	3.33275
1511	3.20475
1512	3.264375
1513	3.199125
1514	3.236875
1515	3.199125
1516	3.3265
1517	3.19575
1518	3.211875
1519	3.307
1520	3.21375
1521	3.203375
1522	3.229125
1523	3.20475
1524	3.314375
1525	3.218875
1526	3.311875
1527	3.21
1528	3.303625
1529	3.192125
1530	3.2345
1531	3.19825
1532	3.244125
1533	3.194625
1534	3.324875
1535	3.2045
1536	3.2185
1537	3.327625
1538	3.310125
1539	3.21725
1540	3.255625
1541	3.205125
1542	3.483125
1543	3.222875
1544	3.31725
1545	3.322375
1546	3.211125
1547	3.308125
1548	3.191375
1549	4.109125
1550	3.199125
1551	3.329125
1552	3.196125
1553	3.2295
1554	3.36325
1555	3.327875
1556	3.205125
1557	3.1985
1558	3.22825
1559	3.6755
1560	3.215125
1561	3.326125
1562	3.20525
1563	3.283375
1564	3.21425
1565	3.328625
1566	3.260375
1567	3.32025
1568	3.234375
1569	3.470125
1570	3.229875
1571	3.221375
1572	3.215875
1573	3.43425
1574	3.217375
1575	3.212625
1576	3.231375
1577	3.2225
1578	3.331875
1579	3.334
1580	3.218125
1581	3.315125
1582	3.211625
1583	3.670125
1584	3.352125
1585	3.202125
1586	3.21875
1587	3.306625
1588	3.337
1589	3.206625
1590	3.261
1591	3.1905
1592	3.214
1593	3.203875
1594	3.300875
1595	3.228
1596	3.309
1597	3.198875
1598	3.316125
1599	3.199125
1600	3.3155
1601	3.19475
1602	3.339
1603	3.190875
1604	3.314625
1605	3.20875
1606	3.714875
1607	3.222875
1608	3.322125
1609	3.193375
1610	3.215125
1611	3.19875
1612	3.314
1613	3.19325
1614	3.3185
1615	3.19425
1616	3.313625
1617	3.1925
1618	3.333375
1619	3.20375
1620	3.313625
1621	3.201625
1622	3.319375
1623	3.340125
1624	3.25325
1625	3.322625
1626	3.221625
1627	3.213625
1628	3.211375
1629	3.324
1630	3.202125
1631	3.6915
1632	3.288
1633	3.3605
1634	3.222625
1635	3.337
1636	3.203625
1637	3.328375
1638	3.2025
1639	3.306125
1640	3.213375
1641	3.35275
1642	3.206625
1643	3.3235
1644	3.192125
1645	3.204625
1646	3.2185
1647	3.311375
1648	3.20525
1649	3.331375
1650	3.200625
1651	3.332125
1652	3.21525
1653	3.4355
1654	3.22575
1655	3.3285
1656	3.213125
1657	3.338875
1658	3.25025
1659	3.276125
1660	3.21425
1661	3.339625
1662	3.204625
1663	3.2215
1664	3.204875
1665	3.314625
1666	3.19575
1667	3.307125
1668	3.321125
1669	3.1965
1670	3.684875
1671	3.205
1672	3.36525
1673	3.205
1674	3.219125
1675	6.616625
1676	3.242875
1677	3.196625
1678	3.3405
1679	3.192125
1680	3.208625
1681	3.205
1682	3.3185
1683	3.19325
1684	3.316125
1685	3.219
1686	3.320875
1687	3.2135
1688	3.314375
1689	3.2135
1690	3.32325
1691	3.189375
1692	3.350875
1693	3.220375
1694	3.26025
1695	3.20525
1696	3.234125
1697	3.211125
1698	3.21675
1699	3.223625
1700	3.330375
1701	3.205625
1702	3.34425
1703	3.339875
1704	3.206
1705	3.337125
1706	3.20075
1707	3.3435
1708	3.208
1709	3.347875
1710	3.2015
1711	3.237125
1712	3.204625
1713	6.696
1714	3.453875
1715	3.27125
1716	3.21
1717	3.4705
1718	3.230625
1719	3.33475
1720	3.209875
1721	3.25725
1722	3.21425
1723	3.315625
1724	3.207
1725	3.344875
1726	3.219
1727	3.326125
1728	3.2095
1729	3.265375
1730	3.20475
1731	3.603875
1732	3.202875
1733	3.212125
1734	3.20575
1735	3.359
1736	3.2085
1737	3.33025
1738	3.210875
1739	3.4945
1740	3.211
1741	3.3065
1742	3.307875
1743	3.206875
1744	3.333875
1745	3.207125
1746	3.325
1747	3.210625
1748	3.3155
1749	3.198375
1750	3.207625
1751	3.198375
1752	3.356
1753	3.194375
1754	3.316375
1755	3.1995
1756	3.214
1757	3.19775
1758	3.329875
1759	3.257375
1760	3.77425
1761	3.21025
1762	3.3225
1763	3.208125
1764	3.32425
1765	3.208625
1766	3.36675
1767	3.199875
1768	3.27775
1769	3.326625
1770	3.6155
1771	3.213375
1772	3.216875
1773	3.319625
1774	3.330375
1775	3.224625
1776	3.31525

==> xenifelse.txt <==
1	1.020375
2	1.0495
3	1.016875
4	1.049875
5	1.0205
6	1.01825
7	1.017625
8	1.01875
9	1.019625
10	1.050875
11	1.049875
12	1.017375
13	1.0185
14	1.01575
15	1.01975
16	1.020125
17	1.051
18	1.02
19	1.0495
20	1.019125
21	1.0495
22	1.018625
23	1.04975
24	1.02025
25	1.051
26	1.0195
27	1.01825
28	1.01775
29	1.0505
30	1.019375
31	1.0205
32	1.02075
33	1.04925
34	1.018
35	1.0495
36	1.019375
37	1.0185
38	1.01825
39	1.05175
40	1.02025
41	1.049625
42	1.018875
43	1.050625
44	1.0495
45	1.0185
46	1.0515
47	1.018375
48	1.01875
49	1.018
50	1.051875
51	1.018875
52	1.019625
53	1.0185
54	1.0505
55	1.017875
56	1.050625
57	1.018375
58	1.05
59	1.019125
60	1.018
61	1.0175
62	1.05175
63	1.021625
64	1.05025
65	1.01975
66	1.018875
67	1.01875
68	1.05125
69	1.019875
70	1.018
71	1.019375
72	1.05
73	1.019375
74	1.018
75	1.01825
76	1.020375
77	1.019125
78	1.049
79	1.017875
80	1.05025
81	1.01925
82	1.051125
83	1.019375
84	1.018375
85	1.050375
86	1.01925
87	1.02025
88	1.0515
89	1.051625
90	1.019125
91	1.01825
92	1.018375
93	1.04975
94	1.020375
95	1.019125
96	1.017375
97	1.018375
98	1.017375
99	1.019125
100	1.019
101	1.01975
102	1.01925
103	1.05075
104	1.019875
105	1.05175
106	1.018125
107	1.050875
108	1.0185
109	1.05075
110	1.0195
111	1.049625
112	1.018875
113	1.050625
114	1.019375
115	1.050625
116	1.01775
117	1.018
118	1.018375
119	1.02025
120	1.019
121	1.050625
122	1.01925
123	4.42025
124	1.01875
125	1.01875
126	1.051125
127	1.017875
128	1.050125
129	1.018125
130	1.018875
131	1.018125
132	1.050125
133	1.01825
134	1.049625
135	1.017625
136	1.01975
137	1.0165
138	1.019625
139	1.019875
140	1.050375
141	1.01875
142	1.01775
143	1.017875
144	1.050625
145	1.018
146	1.050875
147	1.020125
148	1.05025
149	1.0195
150	1.04925
151	1.018375
152	1.050625
153	1.020125
154	1.018125
155	1.01925
156	1.05025
157	1.018125
158	1.05075
159	1.019
160	1.017875
161	1.018875
162	1.051
163	1.018
164	1.01825
165	1.01875
166	1.01975
167	1.017375
168	1.020625
169	1.018625
170	1.018375
171	1.018375
172	1.017
173	1.0505
174	1.019375
175	1.04975
176	1.018375
177	1.019125
178	1.0175
179	1.050625
180	1.01875
181	4.3255
182	1.020125
183	1.0505
184	1.019
185	1.051375
186	1.017875
187	1.04975
188	1.017875
189	1.0175
190	1.051125
191	1.0205
192	1.018375
193	1.019
194	1.049875
195	1.019875
196	1.018125
197	1.050625
198	1.018
199	1.018375
200	1.0185
201	1.052125
202	1.01875
203	1.01875
204	1.053
205	1.01925
206	1.020375
207	1.01925
208	1.051125
209	1.0495
210	1.018
211	1.01825
212	1.017625
213	1.018375
214	1.05075
215	1.019
216	1.019125
217	1.01825
218	1.02175
219	1.019375
220	1.0515
221	1.019
222	1.0515
223	1.018875
224	1.0195
225	1.01875
226	1.05225
227	1.0195
228	1.018125
229	1.020125
230	1.05225
231	1.019125
232	1.051625
233	1.019375
234	1.018
235	1.0195
236	1.0525
237	1.01875
238	1.051
239	1.01825
240	1.052
241	1.02025
242	1.0195
243	1.051375
244	1.02
245	1.0195
246	1.024625
247	1.02
248	1.019875
249	1.020625
250	1.020125
251	1.019625
252	1.02025
253	1.048125
254	1.01775
255	1.05
256	1.016875
257	1.01825
258	1.01825
259	1.01825
260	1.017
261	1.049375
262	1.01575
263	1.01775
264	1.017
265	1.04975
266	1.01825
267	1.0495
268	1.014875
269	1.04925
270	1.016875
271	1.018125
272	1.017375
273	1.0185
274	1.017
275	1.049
276	1.01875
277	1.017
278	1.019
279	1.049625
280	1.0485
281	1.0185
282	1.04925
283	1.018125
284	1.048625
285	1.017125
286	1.048375
287	1.01625
288	1.04925
289	1.015375
290	1.0495
291	1.0175
292	1.017625
293	1.01775
294	1.017
295	1.01625
296	1.04875
297	1.049125
298	1.01725
299	1.018375
300	1.049625
301	1.016625
302	1.0505
303	1.016625
304	1.0495
305	1.01725
306	1.048875
307	1.017
308	1.052
309	1.017875
310	1.0475
311	1.016875
312	1.0175
313	1.0175
314	1.01475
315	1.04775
316	1.016625
317	1.016875
318	1.04825
319	1.017125
320	1.049125
321	1.048625
322	1.017375
323	1.049375
324	1.01725
325	1.04925
326	1.016875
327	1.0475
328	1.01675
329	1.017125
330	1.017875
331	1.0485
332	1.04975
333	1.01625
334	1.01775
335	1.015375
336	1.017625
337	1.048625
338	1.01675
339	1.37075
340	1.016125
341	1.047375
342	1.017
343	1.049125
344	1.015375
345	1.048875
346	1.01475
347	1.016375
348	1.019
349	1.047375
350	1.048
351	1.018
352	1.0165
353	1.048125
354	1.01625
355	1.048375
356	1.01775
357	1.015875
358	1.0155
359	1.04825
360	1.015
361	1.048
362	1.048625
363	1.01725
364	1.017125
365	1.016625
366	1.050375
367	1.048125
368	1.0175
369	1.014875
370	1.04825
371	1.016125
372	1.01525
373	1.01725
374	1.04875
375	1.018375
376	1.04775
377	1.01625
378	1.0175
379	1.0185
380	1.049375
381	1.0175
382	1.018375
383	1.017125
384	1.049
385	1.049625
386	1.02125
387	1.048125
388	1.049625
389	1.018
390	1.0155
391	1.049875
392	1.05
393	1.017375
394	1.049375
395	1.01925
396	1.048875
397	1.017
398	1.049625
399	1.018625
400	1.017
401	1.0195
402	1.0475
403	1.0185
404	1.018
405	1.049875
406	1.723125
407	1.017625
408	1.017625
409	1.049375
410	1.017375
411	1.05
412	1.017875
413	1.049
414	1.017625
415	1.049375
416	1.01825
417	1.016875
418	1.01775
419	1.04925
420	1.04925
421	1.017875
422	1.01775
423	1.018875
424	1.019375
425	1.018
426	1.019875
427	1.05025
428	1.01925
429	1.05175
430	1.018
431	1.051125
432	1.017
433	1.051125
434	1.017125
435	1.0195
436	1.018375
437	1.05025
438	1.05075
439	1.019375
440	1.02125
441	1.051125
442	1.050875
443	1.016625
444	1.0505
445	1.01925
446	1.022
447	1.0195
448	1.0515
449	1.019625
450	1.052125
451	1.019375
452	1.01825
453	1.019
454	1.05025
455	1.051625
456	1.24325
457	1.02025
458	1.016875
459	1.049125
460	1.016
461	1.017375
462	1.048625
463	1.016
464	1.04975
465	1.017125
466	1.0495
467	1.017375
468	1.022625
469	1.01725
470	1.01725
471	1.018375
472	1.049
473	1.049125
474	1.01825
475	1.01825
476	1.0495
477	1.0505
478	1.018
479	1.019375
480	1.04925
481	1.049625
482	1.01875
483	1.050125
484	1.0165
485	1.0505
486	1.017375
487	1.01775
488	1.01725
489	1.018125
490	1.05025
491	1.017
492	1.019375
493	1.050125
494	1.049875
495	1.018875
496	1.01775
497	1.05075
498	1.0175
499	1.049125
500	1.01775
501	1.05025
502	1.01825
503	1.05
504	1.019625
505	1.017875
506	1.01775
507	1.05
508	1.050625
509	1.019
510	1.01975
511	1.0175
512	1.0515
513	1.01725
514	1.018125
515	1.050875
516	1.01675
517	1.01975
518	1.018375
519	1.05025
520	1.049
521	1.01775
522	1.01725
523	1.017625
524	1.05
525	1.017375
526	1.018
527	1.017875
528	1.04875
529	1.050125
530	1.01775
531	1.018625
532	1.018125
533	1.01625
534	1.0495
535	1.017125
536	1.04975
537	1.018125
538	1.017
539	1.0175
540	1.018125
541	1.01875
542	1.050125
543	1.051
544	1.017625
545	1.0185
546	1.05025
547	1.049875
548	1.016875
549	1.018
550	1.051
551	1.01825
552	1.0505
553	1.018375
554	1.017375
555	1.017625
556	1.04975
557	1.017125
558	1.0175
559	1.05
560	1.0505
561	1.017625
562	1.018375
563	1.049375
564	1.049
565	1.019
566	1.018
567	1.049625
568	1.0175
569	1.04925
570	1.016875
571	1.017625
572	1.019375
573	1.049375
574	1.01675
575	1.01925
576	1.017625
577	1.049375
578	1.019
579	1.017375
580	1.01925
581	1.0495
582	1.049875
583	1.018875
584	1.049625
585	1.049875
586	1.01875
587	1.01925
588	1.049625
589	1.04875
590	1.018875
591	1.048875
592	1.01875
593	1.0185
594	1.019125
595	1.050625
596	1.05125
597	1.01825
598	1.051
599	1.0185
600	1.01875
601	1.019875
602	1.05125
603	1.053375
604	1.019
605	1.019875
606	1.05125
607	1.0195
608	1.05075
609	1.020125
610	1.02
611	1.02
612	1.050125
613	1.050875
614	1.018375
615	1.018
616	1.05125
617	1.0205
618	1.050375
619	1.018625
620	1.05125
621	1.018875
622	1.01875
623	1.017625
624	1.051375
625	1.0195
626	1.051375
627	1.019125
628	1.019875
629	1.019875
630	1.019
631	1.050125
632	1.018875
633	1.017625
634	1.0825
635	1.017625
636	1.019125
637	1.051125
638	1.05025
639	1.019625
640	1.019375
641	1.019875
642	1.01925
643	1.018625
644	1.019625
645	1.018625
646	1.019625
647	1.05
648	1.05
649	1.01925
650	1.01875
651	1.05125
652	1.051125
653	1.01825
654	1.018625
655	1.051375
656	1.050375
657	1.020125
658	1.019375
659	1.052
660	1.022125
661	1.04975
662	1.017625
663	1.01875
664	1.01975
665	1.02
666	1.049125
667	1.018625
668	1.018625
669	1.0505
670	1.0515
671	1.018625
672	1.01875
673	1.050625
674	1.019375
675	1.01825
676	1.051625
677	1.019
678	1.05025
679	1.01975
680	1.020125
681	1.019125
682	1.051125
683	1.052125
684	1.018625
685	1.01775
686	1.01875
687	1.050625
688	1.02075
689	1.01875
690	1.017625
691	1.051625
692	1.017875
693	1.018125
694	1.050375
695	1.019375
696	1.05025
697	1.018375
698	1.019375
699	1.018125
700	1.05075
701	1.05075
702	1.01825
703	1.018625
704	1.050625
705	1.052
706	1.018875
707	1.019
708	1.01875
709	1.05
710	1.019125
711	1.019
712	1.050375
713	1.018125
714	1.050625
715	1.018375
716	1.01925
717	1.051375
718	1.050375
719	1.0175
720	1.0195
721	1.0205
722	1.0825
723	1.01875
724	1.020625
725	1.019625
726	1.05075
727	1.0195
728	1.019125
729	1.01775
730	1.019625
731	1.05025
732	1.018125
733	1.017375
734	1.02
735	1.049375
736	1.051125
737	1.018375
738	1.021
739	1.0185
740	1.0505
741	1.020125
742	1.01925
743	1.051875
744	1.049875
745	1.01875
746	1.018875
747	1.05
748	1.019125
749	1.05175
750	1.018125
751	1.01925
752	1.01925
753	1.04975
754	1.01875
755	1.019875
756	1.05075
757	1.02
758	1.051625
759	1.01925
760	1.050125
761	1.051625
762	1.018125
763	1.019875
764	1.051625
765	1.019375
766	1.049875
767	1.017375
768	1.0195
769	1.018875
770	1.050625
771	1.050375
772	1.01825
773	1.01975
774	1.05125
775	1.0185
776	1.019
777	1.019
778	1.051
779	1.05
780	1.018625
781	1.049875
782	1.051375
783	1.01875
784	1.01925
785	1.0515
786	1.0185
787	1.019
788	1.0505
789	1.0495
790	1.017
791	1.017875
792	1.052
793	1.02025
794	1.02125
795	1.053
796	1.02025
797	1.02025
798	1.020375
799	1.0515
800	1.0525
801	1.01825
802	1.01775
803	1.019375
804	1.018625
805	1.052625
806	1.050125
807	1.019375
808	1.01875
809	1.051625
810	1.049375
811	1.020375
812	1.019375
813	1.051875
814	1.02025
815	1.01975
816	1.019
817	1.05
818	1.455875
819	1.01875
820	1.01825
821	1.01925
822	1.019125
823	1.051125
824	1.0505
825	1.018125
826	1.018375
827	1.050375
828	1.049125
829	1.017375
830	1.018875
831	1.0505
832	1.052375
833	1.018375
834	1.04975
835	1.049875
836	1.0185
837	1.019
838	1.019625
839	1.02025
840	1.536875
841	1.017375
842	1.019375
843	1.019
844	1.052375
845	1.051625
846	1.019875
847	1.01975
848	1.050875
849	1.051125
850	1.01875
851	1.018
852	1.0195
853	1.019875
854	1.01875
855	1.020125
856	1.02
857	1.0195
858	1.0515
859	1.052
860	1.020125
861	1.02
862	1.01925
863	1.051375
864	1.018875
865	1.02
866	1.05025
867	1.051125
868	1.01925
869	1.02025
870	1.02
871	1.050625
872	1.0195
873	1.020625
874	1.01925
875	1.02075
876	1.019875
877	1.051625
878	1.020125
879	1.05175
880	1.019
881	1.05175
882	1.020375
883	1.02
884	1.051375
885	1.021625
886	1.02
887	1.02
888	1.01975
889	1.0185
890	1.019125
891	1.018875
892	1.02025
893	1.02025
894	1.051625
895	1.020875
896	1.02175
897	1.052375
898	1.052
899	1.02025
900	1.021
901	1.053125
902	1.054
903	1.020625
904	1.021125
905	1.022
906	1.051125
907	1.02
908	1.020375
909	1.022125
910	1.01975
911	1.05275
912	1.052
913	1.019125
914	1.050625
915	1.051125
916	1.02
917	1.019375
918	1.051875
919	1.052
920	1.020125
921	1.019875
922	1.02
923	1.052875
924	1.020875
925	1.020375
926	1.01975
927	1.020625
928	1.050625
929	1.022
930	1.020125
931	1.0225
932	1.054125
933	1.05225
934	1.0215
935	1.022
936	1.05225
937	1.053625
938	1.02075
939	1.020375
940	1.0545
941	1.0515
942	1.019375
943	1.021625
944	1.0215
945	1.01925
946	1.051875
947	1.052625
948	1.020375
949	1.0215
950	1.054
951	1.019125
952	1.01975
953	1.021
954	1.05375
955	1.02075
956	1.021
957	1.052375
958	1.05325
959	1.021
960	1.020125
961	1.02125
962	1.021375
963	1.052875
964	1.021
965	1.022375
966	1.020625
967	1.052
968	1.021
969	1.020125
970	1.021625
971	1.05125
972	1.021125
973	1.020625
974	1.021375
975	1.019625
976	1.052
977	1.019875
978	1.052125
979	1.020125
980	1.01775
981	1.0185
982	1.0835
983	1.020625
984	1.02125
985	1.019375
986	1.051625
987	1.019
988	1.020125
989	1.05325
990	1.020875
991	1.022
992	1.053625
993	1.021625
994	1.021
995	1.020875
996	1.021
997	1.052125
998	1.0205
999	1.052375
1000	1.022125
1001	1.020625
1002	1.05325
1003	1.053
1004	1.020375
1005	1.020625
1006	1.05275
1007	1.052625
1008	1.020875
1009	1.020375
1010	1.052125
1011	1.05325
1012	1.02075
1013	1.02125
1014	1.02125
1015	1.0215
1016	1.0205
1017	1.02175
1018	1.022875
1019	1.02
1020	1.053125
1021	1.052375
1022	1.0205
1023	1.022625
1024	1.055125
1025	1.052875
1026	1.021125
1027	1.021
1028	1.052875
1029	1.019625
1030	1.02125
1031	1.0215
1032	1.05325
1033	1.020625
1034	1.02125
1035	1.022375
1036	1.01925
1037	1.02175
1038	1.051875
1039	1.02125
1040	1.020875
1041	1.05275
1042	1.05725
1043	1.021625
1044	1.022125
1045	1.05275
1046	1.05275
1047	1.022375
1048	1.021125
1049	1.022
1050	1.05175
1051	1.020125
1052	1.02125
1053	1.019875
1054	1.021
1055	1.05325
1056	1.052375
1057	1.02
1058	1.021
1059	1.022625
1060	1.0535
1061	1.021125
1062	1.021375
1063	1.050875
1064	1.05325
1065	1.02175
1066	1.021125
1067	1.019875
1068	1.0225
1069	1.021625
1070	1.022
1071	1.02175
1072	1.054875
1073	1.05375
1074	1.02125
1075	1.022
1076	1.021125
1077	1.053375
1078	1.022375
1079	1.02175
1080	1.021
1081	1.0515
1082	1.02075
1083	1.019625
1084	1.018875
1085	1.051
1086	1.020375
1087	1.019875
1088	1.01975
1089	1.021
1090	1.0525
1091	1.019
1092	1.017875
1093	1.02075
1094	1.05025
1095	1.051875
1096	1.019
1097	1.019875
1098	1.05
1099	1.0515
1100	1.01925
1101	1.021625
1102	1.019
1103	1.05225
1104	1.02075
1105	1.0205
1106	1.0195
1107	1.01875
1108	1.019625
1109	1.051625
1110	1.019875
1111	1.052
1112	1.0215
1113	1.021
1114	1.020875
1115	1.02
1116	1.053875
1117	1.019375
1118	1.021125
1119	1.020625
1120	1.052
1121	1.020625
1122	1.05325
1123	1.0215
1124	1.020125
1125	1.055375
1126	1.020625
1127	1.021125
1128	1.020875
1129	1.022125
1130	1.023125
1131	1.023875
1132	1.02375
1133	1.054625
1134	1.0555
1135	1.021875
1136	1.021875
1137	1.023375
1138	1.0535
1139	1.0235
1140	1.0545
1141	1.022
1142	1.0225
1143	1.054375
1144	1.052375
1145	1.02025
1146	1.02075
1147	1.052625
1148	1.021625
1149	1.020375
1150	1.021625
1151	1.052375
1152	1.021375
1153	1.0205
1154	1.0205
1155	1.021
1156	1.053
1157	1.053875
1158	1.021
1159	1.02225
1160	1.05325
1161	1.052875
1162	1.02125
1163	1.021375
1164	1.053125
1165	1.052875
1166	1.020875
1167	1.0205
1168	1.052875
1169	1.021
1170	1.02
1171	1.02125
1172	1.02125
1173	1.052375
1174	1.021
1175	1.08625
1176	1.021375
1177	1.021625
1178	1.0215
1179	1.01975
1180	1.0215
1181	1.021
1182	1.05575
1183	4.471125
1184	1.020375
1185	1.0205
1186	1.052875
1187	1.053
1188	1.020375
1189	1.021
1190	1.02225
1191	1.021
1192	1.053875
1193	1.020875
1194	1.053125
1195	1.01975
1196	1.052625
1197	1.022875
1198	1.02
1199	1.053875
1200	1.053125
1201	1.021375
1202	1.020625
1203	1.052625
1204	1.05325
1205	1.02125
1206	1.020625
1207	1.022375
1208	1.02125
1209	1.02075
1210	1.0215
1211	1.054125
1212	1.0205
1213	1.02
1214	1.05225
1215	1.0205
1216	1.0225
1217	1.052375
1218	1.052375
1219	1.019125
1220	1.023
1221	1.0525
1222	1.052875
1223	1.020125
1224	1.020375
1225	1.022125
1226	1.020375
1227	1.05225
1228	1.021375
1229	1.053
1230	1.02125
1231	1.01975
1232	1.051625
1233	1.0205
1234	1.020625
1235	1.054125
1236	1.021625
1237	1.020375
1238	1.05225
1239	1.020625
1240	1.020875
1241	1.020125
1242	1.019875
1243	1.021125
1244	1.020875
1245	1.052
1246	1.020125
1247	1.02075
1248	1.019625
1249	1.0525
1250	1.019625
1251	1.021375
1252	1.05325
1253	1.0545
1254	1.021125
1255	1.020625
1256	1.020625
1257	1.0525
1258	1.020125
1259	1.02025
1260	1.020625
1261	1.053125
1262	1.020625
1263	1.053625
1264	1.019875
1265	1.01975
1266	1.01975
1267	1.051625
1268	1.02
1269	1.0195
1270	1.084875
1271	1.020875
1272	1.020625
1273	1.05325
1274	1.052625
1275	1.023
1276	1.021125
1277	1.02075
1278	1.053375
1279	1.02125
1280	1.02175
1281	1.021125
1282	1.053
1283	1.021625
1284	1.053
1285	1.021125
1286	1.021
1287	1.054125
1288	1.052875
1289	1.02125
1290	1.01975
1291	1.020625
1292	1.05275
1293	1.020625
1294	1.02125
1295	1.020875
1296	1.054125
1297	1.021125
1298	1.02025
1299	1.022375
1300	1.0525
1301	1.021375
1302	1.09125
1303	1.018875
1304	1.021875
1305	1.053
1306	1.0225
1307	1.0215
1308	1.053625
1309	1.02125
1310	1.052625
1311	1.02225
1312	1.022875
1313	1.05325
1314	1.021125
1315	1.02
1316	1.02075
1317	1.0535
1318	1.02175
1319	1.021625
1320	1.020625
1321	1.020875
1322	1.020875
1323	1.021
1324	1.02075
1325	1.021375
1326	1.054875
1327	1.052375
1328	1.0215
1329	1.021125
1330	4.385125
1331	1.052625
1332	1.020875
1333	1.020875
1334	1.020125
1335	1.051625
1336	1.0195
1337	1.053125
1338	1.02075
1339	1.02175
1340	1.02125
1341	1.053375
1342	1.022375
1343	1.0205
1344	1.053625
1345	1.020375
1346	1.02025
1347	1.022
1348	1.021375
1349	1.054
1350	1.054
1351	1.02225
1352	1.052
1353	1.0205
1354	1.052875
1355	1.0205
1356	1.02075
1357	1.020625
1358	1.053
1359	1.021125
1360	1.021
1361	1.052
1362	1.053
1363	1.021375
1364	1.02
1365	1.02075
1366	1.0205
1367	1.020625
1368	1.052375
1369	1.020125
1370	1.052375
1371	1.021125
1372	1.084
1373	1.021
1374	1.02025
1375	1.02025
1376	1.08425
1377	1.021
1378	1.021
1379	1.0535
1380	1.053125
1381	1.021625
1382	1.02125
1383	1.02125
1384	1.0525
1385	1.02175
1386	1.052625
1387	1.02075
1388	1.020875
1389	1.053125
1390	1.021125
1391	1.053125
1392	1.020875
1393	1.02175
1394	1.052875
1395	1.020125
1396	1.05425
1397	1.052375
1398	1.02
1399	1.019625
1400	1.020375
1401	1.052375
1402	1.021625
1403	1.0535
1404	1.0205
1405	1.0515
1406	1.0225
1407	1.05225
1408	1.02025
1409	1.0215
1410	1.020125
1411	1.053625
1412	1.020875
1413	1.020125
1414	1.3385
1415	1.052625
1416	1.022375
1417	1.020875
1418	1.019875
1419	1.052875
1420	1.021
1421	1.051875
1422	1.020625
1423	1.053
1424	1.020875
1425	1.053
1426	1.020125
1427	1.02125
1428	1.05375
1429	1.0205
1430	1.020375
1431	1.020875
1432	1.052375
1433	1.02
1434	1.020375
1435	1.021375
1436	1.0535
1437	1.02125
1438	1.05275
1439	1.02325
1440	1.052625
1441	1.019875
1442	1.052625
1443	1.021
1444	1.053625
1445	1.022125
1446	1.053625
1447	1.02
1448	1.020875
1449	1.053
1450	1.021125
1451	1.052875
1452	1.022375
1453	1.02075
1454	1.05275
1455	1.02025
1456	1.02175
1457	1.02075
1458	1.05375
1459	1.021
1460	1.052
1461	1.0215
1462	1.052875
1463	1.022875
1464	1.052125
1465	1.022125
1466	1.05325
1467	1.053625
1468	1.01975
1469	1.02125
1470	1.021125
1471	1.020625
1472	1.0235
1473	1.053375
1474	1.021125
1475	1.052375
1476	1.02175
1477	1.604375
1478	1.022
1479	1.051
1480	1.020625
1481	1.052
1482	1.021125
1483	1.0205
1484	1.052
1485	1.051375
1486	1.02125
1487	1.02025
1488	1.02125
1489	1.021875
1490	1.021875
1491	1.055375
1492	1.021875
1493	1.053875
1494	1.020125
1495	1.020875
1496	1.021875
1497	1.052375
1498	1.02125
1499	1.021
1500	1.0205
1501	1.02125
1502	1.0535
1503	1.05175
1504	1.02025
1505	1.020875
1506	1.018875
1507	1.020875
1508	1.053125
1509	1.02025
1510	1.053375
1511	1.020875
1512	1.02325
1513	1.02275
1514	1.0235
1515	1.022625
1516	1.055125
1517	1.02375
1518	1.0225
1519	1.0545
1520	1.024
1521	1.023375
1522	1.021
1523	1.020375
1524	1.05225
1525	1.021625
1526	1.053375
1527	1.02075
1528	1.05375
1529	1.02225
1530	1.021625
1531	1.020625
1532	1.02075
1533	1.02025
1534	1.054
1535	1.020125
1536	1.021375
1537	1.052625
1538	1.053625
1539	1.020625
1540	1.020375
1541	1.021875
1542	1.022
1543	1.021875
1544	1.052125
1545	1.052375
1546	1.020875
1547	1.05425
1548	1.02
1549	1.053875
1550	1.021875
1551	1.05275
1552	1.020375
1553	1.021625
1554	1.0525
1555	1.05275
1556	1.022125
1557	1.022125
1558	1.021625
1559	1.053
1560	1.02125
1561	1.053625
1562	1.021125
1563	1.02075
1564	1.022375
1565	1.053125
1566	1.022
1567	1.052625
1568	1.020875
1569	1.084125
1570	1.021
1571	1.02175
1572	1.022625
1573	1.0845
1574	1.021625
1575	1.020375
1576	1.022125
1577	1.021625
1578	1.053
1579	1.0535
1580	1.020625
1581	1.05375
1582	1.021625
1583	1.051125
1584	1.019625
1585	1.020375
1586	1.01975
1587	1.05225
1588	1.050875
1589	1.020125
1590	1.019125
1591	1.019625
1592	1.018625
1593	1.02125
1594	1.0515
1595	1.019875
1596	1.0515
1597	1.019625
1598	1.0515
1599	1.019875
1600	1.05125
1601	1.019625
1602	1.051875
1603	1.018375
1604	1.0515
1605	1.020875
1606	1.02075
1607	1.01975
1608	1.052375
1609	1.02
1610	1.0195
1611	1.02025
1612	1.052875
1613	1.018875
1614	1.05125
1615	1.020125
1616	1.05025
1617	1.019625
1618	1.050875
1619	1.018875
1620	1.052
1621	1.019125
1622	1.0515
1623	1.05275
1624	1.020125
1625	1.054
1626	1.0185
1627	1.01975
1628	1.02025
1629	1.050625
1630	1.021625
1631	1.021625
1632	1.021125
1633	1.05075
1634	1.021125
1635	1.051375
1636	1.02
1637	1.04975
1638	1.020625
1639	1.051625
1640	1.020125
1641	1.05375
1642	1.020125
1643	1.05125
1644	1.020375
1645	1.020625
1646	1.0195
1647	1.050625
1648	1.02125
1649	1.051375
1650	1.019875
1651	1.050375
1652	1.01975
1653	1.01875
1654	1.02075
1655	1.05175
1656	1.01925
1657	1.051125
1658	1.019125
1659	1.01975
1660	1.02125
1661	1.051125
1662	1.02025
1663	1.019375
1664	1.0205
1665	1.05175
1666	1.018375
1667	1.050875
1668	1.052
1669	1.0205
1670	1.02025
1671	1.021875
1672	1.05225
1673	1.01975
1674	1.020875
1675	1.0185
1676	1.020625
1677	1.020875
1678	1.05175
1679	1.018875
1680	1.019875
1681	1.01925
1682	1.052125
1683	1.019125
1684	1.0535
1685	1.018875
1686	1.052
1687	1.018875
1688	1.050625
1689	1.020125
1690	1.05025
1691	1.01975
1692	1.019375
1693	1.0205
1694	1.0205
1695	1.019375
1696	1.019625
1697	1.019
1698	1.02
1699	1.021375
1700	1.050875
1701	1.02
1702	1.051125
1703	1.06475
1704	1.02125
1705	1.053
1706	1.019875
1707	1.0525
1708	1.021875
1709	1.05375
1710	1.019875
1711	1.021
1712	1.02125
1713	1.05325
1714	1.021125
1715	1.021125
1716	1.021
1717	1.02175
1718	1.019625
1719	1.053125
1720	1.024
1721	1.020125
1722	1.0195
1723	1.050125
1724	1.02125
1725	1.052125
1726	1.019125
1727	1.051875
1728	1.019125
1729	1.02025
1730	1.020125
1731	1.0205
1732	1.021
1733	1.021125
1734	1.020625
1735	1.05125
1736	1.019625
1737	1.053
1738	1.020625
1739	1.020125
1740	1.0195
1741	1.052125
1742	1.05175
1743	1.019
1744	1.052
1745	1.019875
1746	1.052
1747	1.0195
1748	1.05225
1749	1.021375
1750	1.02
1751	1.0205
1752	1.050875
1753	1.019875
1754	1.052125
1755	1.021125
1756	1.0205
1757	1.019875
1758	1.05125
1759	1.019
1760	1.0205
1761	1.020625
1762	1.052375
1763	1.01925
1764	1.0525
1765	1.01825
1766	1.052625
1767	1.020625
1768	1.86775
1769	1.05025
1770	1.018375
1771	1.019
1772	1.019375
1773	1.05175
1774	1.050375
1775	1.020125
1776	1.05125


==> xenlookup.txt <==
1	1.39975
2	1.452625
3	1.40775
4	1.455375
5	1.410625
6	1.412875
7	1.41925
8	1.4025
9	1.399875
10	1.440375
11	1.469625
12	1.39475
13	1.40925
14	1.391125
15	1.648375
16	1.394875
17	1.45675
18	1.394875
19	1.463125
20	1.393125
21	1.46525
22	1.399625
23	1.462375
24	1.39425
25	1.453125
26	1.389375
27	1.41375
28	1.40475
29	1.461125
30	1.3965
31	1.405375
32	1.39775
33	1.4565
34	1.404125
35	1.449125
36	1.393375
37	5.170375
38	1.391625
39	1.448375
40	1.394875
41	1.453625
42	1.397625
43	1.450625
44	1.45725
45	1.422125
46	1.478
47	1.40225
48	1.409125
49	1.3965
50	1.459375
51	1.395
52	1.439375
53	1.40225
54	1.48625
55	1.39125
56	1.470625
57	1.389625
58	1.459
59	1.399875
60	1.4395
61	1.394625
62	1.4535
63	1.399125
64	1.453375
65	1.398375
66	1.397875
67	1.401875
68	1.44625
69	1.403125
70	1.704625
71	1.407625
72	1.47125
73	1.404375
74	1.4185
75	1.408875
76	2.363
77	1.404375
78	1.47425
79	1.397125
80	1.464875
81	1.394
82	1.457375
83	1.40625
84	1.410125
85	1.449875
86	1.403625
87	1.41675
88	1.451
89	1.468125
90	1.40025
91	1.49
92	1.402625
93	1.48975
94	1.394375
95	1.436125
96	1.403375
97	1.631875
98	1.4005
99	1.43525
100	1.411375
101	1.422875
102	1.403625
103	1.459125
104	1.395125
105	1.487625
106	1.39375
107	1.470875
108	1.412375
109	1.46725
110	1.403125
111	1.4655
112	1.397
113	1.457
114	1.39425
115	1.45425
116	1.391375
117	1.95475
118	1.39825
119	1.4005
120	1.39525
121	1.448625
122	1.39425
123	1.440375
124	1.405625
125	1.398375
126	1.459125
127	1.396125
128	1.450875
129	1.393
130	1.68325
131	1.38975
132	1.47775
133	1.395375
134	1.469
135	1.392375
136	1.411375
137	1.398875
138	1.836625
139	1.406875
140	1.4525
141	1.404125
142	1.409625
143	1.401625
144	1.452625
145	1.393125
146	1.458125
147	1.392375
148	1.453375
149	1.40425
150	1.44625
151	1.405375
152	1.456625
153	1.394875
154	1.40125
155	1.399625
156	1.463125
157	1.405625
158	1.466125
159	1.407625
160	1.436875
161	1.410125
162	1.452875
163	1.409625
164	1.401
165	1.427
166	1.407625
167	1.41925
168	1.397875
169	1.6945
170	1.396
171	1.417
172	1.388125
173	1.4675
174	1.394625
175	1.4615
176	1.393
177	1.4165
178	1.397375
179	1.459625
180	1.437375
181	1.411625
182	1.41075
183	1.474875
184	1.41025
185	1.46325
186	1.40475
187	1.48925
188	1.4065
189	1.4135
190	1.470875
191	1.626
192	1.457875
193	1.4175
194	1.462875
195	1.44425
196	1.413875
197	1.461875
198	1.423125
199	1.464625
200	1.41475
201	1.451125
202	1.415625
203	1.402875
204	1.448375
205	1.393125
206	1.40075
207	1.390375
208	1.4515
209	1.430375
210	1.407875
211	1.389125
212	1.410375
213	1.3935
214	1.472625
215	1.40675
216	1.408
217	1.4015
218	1.752125
219	1.411
220	1.473875
221	1.395875
222	1.46825
223	1.40075
224	1.40425
225	1.416
226	1.466875
227	1.406
228	1.41
229	1.40775
230	1.47025
231	1.40975
232	1.451625
233	1.403375
234	1.456
235	1.402
236	1.45175
237	1.402875
238	1.462875
239	1.393125
240	1.46175
241	1.39575
242	1.406
243	1.440125
244	1.410125
245	1.4085
246	1.39925
247	1.42375
248	1.39125
249	1.867
250	1.425875
251	1.716875
252	1.401875
253	1.48125
254	1.39575
255	1.462875
256	1.38625
257	1.44825
258	1.396875
259	1.403875
260	1.396125
261	1.458
262	1.4275
263	1.398125
264	1.41175
265	1.452125
266	1.41025
267	1.46
268	1.40575
269	1.47775
270	1.409375
271	1.9475
272	1.40625
273	1.682375
274	1.409375
275	1.485
276	1.416875
277	1.409625
278	1.3925
279	1.47075
280	1.4555
281	1.405875
282	1.453875
283	1.39325
284	1.45925
285	1.384125
286	1.495125
287	1.394875
288	1.466625
289	1.38125
290	1.45825
291	1.390125
292	1.416875
293	1.410875
294	1.40825
295	1.394625
296	1.45175
297	1.4375
298	1.396625
299	1.405875
300	1.44625
301	1.398125
302	1.449
303	1.393375
304	1.45225
305	1.403125
306	1.459
307	1.39425
308	1.45725
309	1.40425
310	1.46825
311	1.398375
312	1.4055
313	1.403625
314	1.73225
315	1.461125
316	1.403
317	1.39875
318	1.443125
319	1.39675
320	1.444
321	1.449375
322	1.397875
323	1.44225
324	1.395875
325	1.448625
326	1.402875
327	1.509
328	1.39425
329	1.410375
330	1.38375
331	1.46775
332	1.446625
333	1.420125
334	1.41075
335	1.411625
336	1.4065
337	1.45975
338	1.411625
339	1.62775
340	1.409375
341	1.4705
342	1.4085
343	1.459625
344	1.396
345	1.458375
346	1.387125
347	1.40825
348	1.39925
349	1.542125
350	1.453375
351	1.4095
352	1.412
353	1.450125
354	1.405375
355	1.4555
356	1.414125
357	1.432
358	1.4105
359	1.471125
360	1.401
361	1.465125
362	1.458375
363	1.564875
364	1.401
365	1.393375
366	1.4665
367	1.44475
368	1.41
369	1.38975
370	1.475625
371	1.394625
372	1.415
373	1.39175
374	1.481625
375	4.81675
376	1.462875
377	1.396
378	1.76525
379	1.425125
380	1.47725
381	1.410875
382	1.4115
383	1.39975
384	1.46575
385	1.459125
386	1.412875
387	1.47375
388	1.455625
389	1.4045
390	1.40725
391	1.474625
392	1.462875
393	1.41425
394	1.474
395	1.471
396	1.498875
397	1.40975
398	1.45875
399	1.391375
400	1.402875
401	1.398375
402	1.469375
403	1.398625
404	1.408375
405	1.472375
406	1.486375
407	1.405125
408	1.41025
409	1.455375
410	1.397375
411	1.450375
412	1.386875
413	1.4605
414	1.3895
415	1.46225
416	1.3885
417	1.414
418	1.3905
419	1.464375
420	1.443875
421	1.421125
422	1.414125
423	1.418
424	1.421125
425	1.409
426	1.41475
427	1.462875
428	1.412875
429	1.480375
430	1.40925
431	1.46075
432	1.400125
433	1.457625
434	1.403125
435	1.404375
436	1.39525
437	1.45875
438	1.451625
439	1.40875
440	1.39525
441	1.451875
442	1.460375
443	1.396125
444	1.468
445	1.394
446	1.419875
447	1.397625
448	1.46775
449	1.39775
450	1.480375
451	1.39325
452	1.408375
453	1.386375
454	1.45825
455	1.45075
456	1.403
457	1.399125
458	1.405875
459	1.493875
460	1.400125
461	1.406625
462	1.4485
463	1.4095
464	1.45725
465	1.3975
466	1.456625
467	1.397
468	1.418375
469	1.400125
470	1.41375
471	1.39275
472	1.453875
473	1.438625
474	1.395
475	1.405
476	1.444
477	1.475875
478	1.39775
479	1.407125
480	1.4685
481	1.46775
482	1.396
483	1.463
484	1.401125
485	1.468375
486	1.394875
487	1.408625
488	1.40125
489	2.533875
490	1.4505
491	1.403875
492	1.401
493	1.454375
494	1.474625
495	1.398
496	1.40425
497	1.44275
498	1.407
499	1.44975
500	1.41075
501	1.445375
502	1.40475
503	1.45525
504	1.398875
505	1.40175
506	1.397125
507	1.456
508	1.445125
509	1.405125
510	1.398875
511	1.428125
512	1.464625
513	1.39775
514	1.41475
515	1.456375
516	1.4165
517	1.405375
518	1.41425
519	1.4545
520	1.450375
521	1.417125
522	1.39775
523	1.396875
524	1.4495
525	1.405875
526	1.40475
527	1.395125
528	1.456
529	1.4475
530	1.409
531	1.401
532	1.4235
533	1.40375
534	1.45075
535	1.3965
536	1.45025
537	1.400625
538	2.131375
539	1.403125
540	1.40525
541	1.394875
542	1.465375
543	1.45425
544	1.406
545	1.403625
546	1.45475
547	1.4495
548	1.390375
549	1.408875
550	1.466125
551	1.43425
552	1.462875
553	1.407875
554	1.414125
555	1.415125
556	1.46925
557	1.396125
558	1.42225
559	1.448
560	1.46075
561	1.3965
562	1.400375
563	1.460625
564	1.459625
565	1.409875
566	1.402875
567	1.459625
568	1.404625
569	1.464125
570	1.4075
571	1.422125
572	1.40475
573	1.462875
574	1.396375
575	1.4135
576	1.398875
577	1.452625
578	1.404875
579	1.41425
580	1.4085
581	1.464625
582	1.449
583	1.425125
584	1.484125
585	1.454125
586	1.40375
587	1.394375
588	1.467625
589	1.454875
590	1.410625
591	1.47275
592	1.418125
593	1.427625
594	1.40825
595	1.46375
596	1.448375
597	1.403625
598	1.443625
599	1.407125
600	1.41475
601	1.401625
602	1.47425
603	1.44425
604	1.414875
605	1.385875
606	1.457125
607	1.38625
608	1.467375
609	1.40925
610	1.403875
611	1.412
612	1.449
613	1.45625
614	1.39125
615	1.40325
616	1.4525
617	1.4025
618	1.447125
619	1.410375
620	1.459875
621	1.413375
622	1.403625
623	1.40975
624	1.4555
625	1.403125
626	1.466125
627	1.404
628	1.404125
629	1.40375
630	1.414375
631	1.45225
632	1.406625
633	1.39775
634	1.50925
635	1.408
636	1.403
637	1.464625
638	4.826875
639	1.41925
640	1.3985
641	1.411
642	1.396125
643	1.4365
644	1.39625
645	1.4125
646	1.39475
647	1.458
648	1.4385
649	1.4025
650	1.4035
651	1.452625
652	1.45475
653	1.401625
654	1.4025
655	1.462125
656	1.451625
657	1.394375
658	1.405625
659	1.45525
660	1.40275
661	1.458375
662	1.396625
663	1.403125
664	1.392125
665	2.727125
666	1.457375
667	1.4095
668	1.400375
669	1.45825
670	1.446375
671	1.396625
672	1.400875
673	1.449125
674	1.402625
675	1.404125
676	1.44475
677	1.394
678	1.4625
679	1.39225
680	1.405
681	1.390625
682	1.458125
683	1.43975
684	1.407875
685	1.400375
686	1.41725
687	1.4575
688	1.40575
689	1.40775
690	1.61
691	1.45875
692	1.395
693	1.403125
694	1.4525
695	1.3985
696	1.462375
697	1.398625
698	4.712
699	1.396
700	1.46875
701	1.452875
702	1.41125
703	1.396
704	1.448
705	1.446375
706	1.395375
707	1.40175
708	1.417
709	1.469375
710	1.407875
711	1.4085
712	1.446375
713	1.403125
714	1.45475
715	1.397125
716	1.40975
717	1.44425
718	1.477625
719	1.402875
720	1.407125
721	1.393375
722	1.506875
723	1.4005
724	1.404875
725	1.411
726	1.45475
727	1.4015
728	1.4065
729	1.416125
730	1.411
731	1.472375
732	1.3985
733	1.41325
734	1.3885
735	1.45875
736	1.435125
737	1.415375
738	1.399625
739	1.414875
740	1.44925
741	1.4045
742	1.411875
743	1.458625
744	1.450625
745	1.400625
746	1.40175
747	1.453125
748	1.410625
749	1.467375
750	1.405875
751	1.401875
752	1.408625
753	1.450625
754	2.10475
755	1.416125
756	1.458
757	1.400625
758	1.450625
759	1.396625
760	1.47875
761	1.45
762	1.41325
763	1.379625
764	1.45925
765	1.39475
766	1.4615
767	1.40225
768	1.39725
769	1.399375
770	1.4455
771	1.4585
772	1.405125
773	1.40025
774	1.444
775	1.4145
776	1.4095
777	1.412
778	1.47025
779	1.456625
780	1.404625
781	1.45425
782	1.439875
783	1.3995
784	1.407875
785	1.452
786	1.423
787	1.414125
788	1.4825
789	1.496875
790	1.408875
791	1.40975
792	1.449625
793	1.6625
794	1.536
795	1.522125
796	1.400875
797	1.41725
798	1.403125
799	1.457125
800	1.46175
801	1.405625
802	1.39725
803	1.4045
804	1.399
805	1.456
806	1.461
807	1.398625
808	1.39575
809	1.440875
810	1.45325
811	1.397125
812	1.3985
813	1.4525
814	1.445125
815	1.402
816	1.397625
817	1.477125
818	1.424375
819	1.40575
820	1.425
821	1.425125
822	1.3965
823	1.44675
824	1.44425
825	1.399
826	1.393375
827	1.45125
828	1.446375
829	1.403875
830	1.3985
831	1.454
832	1.449625
833	1.39825
834	1.4525
835	1.454375
836	1.402125
837	1.393875
838	1.396375
839	1.403875
840	1.40325
841	1.407375
842	1.40125
843	1.402125
844	1.436125
845	1.444
846	1.406875
847	1.396125
848	1.4415
849	1.451625
850	1.40075
851	1.3975
852	1.40075
853	1.729625
854	1.408875
855	1.406625
856	1.400875
857	1.406
858	1.458625
859	1.450875
860	1.4
861	1.406875
862	1.4175
863	1.46675
864	1.40325
865	1.40925
866	1.453875
867	1.462875
868	1.396
869	1.40025
870	1.40175
871	1.450625
872	1.393625
873	1.389125
874	1.393
875	1.408375
876	1.401
877	1.496125
878	1.389125
879	1.45525
880	1.386
881	1.455125
882	1.387875
883	1.42375
884	1.439875
885	1.414875
886	1.389875
887	1.39725
888	1.418125
889	1.409875
890	1.421875
891	1.3975
892	1.4055
893	1.729875
894	1.461375
895	1.397875
896	1.417125
897	1.462875
898	1.452875
899	1.4135
900	1.401875
901	1.456625
902	1.446875
903	1.40875
904	1.4015
905	1.716875
906	1.458125
907	1.416625
908	1.40325
909	1.404875
910	1.41725
911	1.45875
912	1.446875
913	1.591875
914	1.468875
915	1.458875
916	1.401875
917	1.4045
918	1.45875
919	1.441875
920	1.40175
921	1.396125
922	1.47725
923	1.454875
924	1.403625
925	1.405
926	1.3955
927	1.4035
928	1.444375
929	1.65925
930	1.41225
931	1.413625
932	1.482125
933	1.45175
934	1.405875
935	1.422875
936	1.45075
937	1.451875
938	1.393125
939	1.40775
940	1.449375
941	1.462625
942	1.39525
943	1.40975
944	1.403375
945	1.413875
946	1.46325
947	1.459
948	1.404
949	1.415375
950	1.45725
951	1.41575
952	1.424625
953	1.64225
954	1.461875
955	1.417
956	1.40025
957	1.4555
958	1.4495
959	1.409375
960	1.39825
961	1.409625
962	1.388125
963	1.455375
964	1.41375
965	1.419375
966	1.403875
967	1.44475
968	1.6735
969	1.40975
970	1.407125
971	1.4475
972	2.03175
973	1.408625
974	1.4065
975	1.676875
976	1.462125
977	1.42025
978	1.471125
979	1.405375
980	1.3955
981	1.401625
982	1.51775
983	1.40025
984	1.404125
985	1.4285
986	1.461375
987	1.4095
988	1.396125
989	1.457125
990	1.661125
991	1.4375
992	1.4705
993	1.42425
994	1.415625
995	1.4135
996	1.389625
997	1.45325
998	1.426375
999	1.484375
1000	1.39375
1001	1.409375
1002	1.45375
1003	1.455
1004	1.42725
1005	1.40625
1006	1.45075
1007	1.447125
1008	1.406125
1009	1.398875
1010	1.465875
1011	1.45975
1012	1.410375
1013	1.391625
1014	1.40525
1015	1.42175
1016	1.400875
1017	1.7145
1018	1.406375
1019	1.430125
1020	1.448
1021	1.457
1022	1.395875
1023	1.404875
1024	1.446875
1025	1.446625
1026	1.400375
1027	1.397875
1028	1.44775
1029	1.62075
1030	1.4085
1031	1.40575
1032	1.463875
1033	1.403875
1034	1.41225
1035	1.68775
1036	1.43475
1037	1.429875
1038	1.452875
1039	1.435125
1040	1.40125
1041	1.464625
1042	1.44725
1043	1.409875
1044	1.398
1045	1.456
1046	1.44325
1047	1.402
1048	1.42175
1049	1.398
1050	1.493
1051	1.43175
1052	1.492
1053	1.395875
1054	1.41525
1055	1.44075
1056	1.4775
1057	1.40275
1058	1.404125
1059	1.8
1060	1.465
1061	1.4095
1062	1.3985
1063	1.453625
1064	1.4725
1065	1.401375
1066	1.39675
1067	1.4
1068	1.66325
1069	1.413125
1070	1.574625
1071	1.399625
1072	1.464125
1073	1.45075
1074	1.4075
1075	1.390125
1076	1.458875
1077	1.438875
1078	1.404375
1079	1.413625
1080	1.7865
1081	1.4605
1082	1.413625
1083	1.393625
1084	1.404875
1085	1.449625
1086	1.4005
1087	1.721125
1088	1.401625
1089	1.40675
1090	1.44825
1091	1.725875
1092	1.436
1093	1.410125
1094	1.466875
1095	1.449625
1096	1.408625
1097	1.4135
1098	1.497375
1099	1.458625
1100	1.41575
1101	1.404
1102	1.39525
1103	1.485
1104	1.418875
1105	1.42775
1106	1.4055
1107	1.417875
1108	2.1585
1109	1.457875
1110	1.40175
1111	1.459375
1112	1.674
1113	1.42875
1114	1.410625
1115	1.7025
1116	1.514625
1117	1.398625
1118	1.410375
1119	1.39225
1120	1.46275
1121	1.39125
1122	1.45575
1123	1.394625
1124	1.404125
1125	1.47675
1126	1.756125
1127	1.411
1128	1.412125
1129	1.7045
1130	1.740875
1131	1.4525
1132	1.784375
1133	1.470375
1134	1.477875
1135	1.52075
1136	1.425875
1137	1.425625
1138	1.455375
1139	1.41875
1140	1.52725
1141	1.42775
1142	1.411625
1143	1.527125
1144	1.4825
1145	1.410625
1146	1.44975
1147	1.466875
1148	1.660375
1149	1.41975
1150	1.732125
1151	1.469875
1152	1.400375
1153	1.39525
1154	1.392625
1155	1.396125
1156	1.454875
1157	1.4445
1158	1.406375
1159	1.392875
1160	1.44775
1161	1.443625
1162	1.41875
1163	1.39325
1164	1.466875
1165	1.436125
1166	1.394375
1167	1.394875
1168	1.494875
1169	1.4075
1170	1.412375
1171	1.3985
1172	1.418625
1173	1.451875
1174	1.41525
1175	1.5045
1176	1.404625
1177	1.416125
1178	1.396125
1179	1.450125
1180	1.40225
1181	1.412875
1182	1.459
1183	1.46
1184	1.4205
1185	1.417125
1186	1.476125
1187	1.448625
1188	1.4085
1189	1.39225
1190	1.413
1191	1.400375
1192	1.456625
1193	1.419875
1194	1.47125
1195	1.3865
1196	1.47425
1197	1.389125
1198	1.412
1199	1.43975
1200	1.4705
1201	1.401625
1202	1.41175
1203	1.485625
1204	1.45625
1205	1.431625
1206	1.40975
1207	1.42225
1208	1.749125
1209	1.408125
1210	1.429125
1211	1.4495
1212	1.40275
1213	1.4065
1214	1.456375
1215	1.410875
1216	1.4275
1217	1.486625
1218	1.496
1219	1.405875
1220	1.424375
1221	1.4525
1222	1.443625
1223	1.4125
1224	1.4005
1225	1.411875
1226	1.751375
1227	1.470125
1228	1.400125
1229	1.487875
1230	1.41025
1231	1.411625
1232	1.45125
1233	1.4225
1234	1.967125
1235	1.459375
1236	1.4025
1237	1.397625
1238	1.446625
1239	1.40575
1240	1.415625
1241	1.403375
1242	1.400625
1243	1.7265
1244	1.402125
1245	1.46425
1246	1.4045
1247	1.414
1248	1.387375
1249	1.45975
1250	1.39025
1251	1.411875
1252	1.445875
1253	1.46
1254	1.388125
1255	1.401375
1256	1.454875
1257	1.4735
1258	1.4145
1259	1.395125
1260	1.417375
1261	1.47325
1262	1.4075
1263	1.461625
1264	1.4045
1265	1.431375
1266	1.39625
1267	1.478875
1268	1.39425
1269	1.414875
1270	1.49075
1271	1.40575
1272	1.403125
1273	1.4465
1274	1.47525
1275	1.397125
1276	1.41675
1277	1.39125
1278	1.46925
1279	1.388625
1280	1.419375
1281	1.407375
1282	1.460875
1283	1.38875
1284	1.450125
1285	1.39475
1286	1.4065
1287	1.454875
1288	1.451625
1289	1.39525
1290	1.403
1291	1.5925
1292	1.451375
1293	1.41475
1294	1.389375
1295	1.407875
1296	1.4485
1297	1.410875
1298	1.40325
1299	1.40075
1300	1.455625
1301	1.384625
1302	1.41425
1303	1.401625
1304	1.4165
1305	1.470625
1306	1.42225
1307	1.393
1308	1.45425
1309	1.39825
1310	1.44
1311	1.406625
1312	1.399125
1313	1.455375
1314	1.409
1315	1.405
1316	1.3985
1317	1.45775
1318	1.404375
1319	1.43
1320	1.3885
1321	1.42875
1322	1.39875
1323	1.417125
1324	1.4045
1325	1.418
1326	1.457375
1327	1.4515
1328	1.411625
1329	1.398875
1330	1.40175
1331	1.45175
1332	1.40225
1333	1.40975
1334	1.406375
1335	1.46825
1336	1.390875
1337	1.487875
1338	1.3985
1339	1.41925
1340	1.396
1341	1.455375
1342	1.401125
1343	1.410375
1344	1.4585
1345	1.423875
1346	1.4335
1347	1.3985
1348	1.42375
1349	1.449625
1350	1.464
1351	1.39725
1352	1.46125
1353	1.41375
1354	1.46675
1355	1.397375
1356	1.411125
1357	1.397625
1358	1.459
1359	1.392375
1360	1.406625
1361	1.462125
1362	1.4545
1363	1.40625
1364	1.39925
1365	1.400625
1366	1.41
1367	1.411875
1368	1.4565
1369	1.416125
1370	1.448125
1371	1.408125
1372	1.518125
1373	1.393625
1374	1.405875
1375	1.39375
1376	1.50625
1377	1.391125
1378	1.40625
1379	1.46
1380	1.471
1381	1.41675
1382	1.39825
1383	1.40525
1384	1.442125
1385	1.41625
1386	1.444875
1387	1.418
1388	1.407875
1389	1.465
1390	1.4195
1391	1.4585
1392	1.40325
1393	1.409375
1394	1.462625
1395	1.418625
1396	1.44675
1397	1.441875
1398	1.39225
1399	1.3985
1400	1.40025
1401	1.4455
1402	1.413625
1403	1.44375
1404	1.406875
1405	1.46075
1406	1.399125
1407	1.46725
1408	1.40125
1409	1.429875
1410	1.39425
1411	1.47
1412	1.398125
1413	1.406875
1414	1.456125
1415	1.455625
1416	1.41225
1417	1.405125
1418	1.4055
1419	1.453875
1420	1.412125
1421	1.456125
1422	1.417125
1423	1.454875
1424	1.3925
1425	1.444875
1426	1.409875
1427	1.411
1428	1.443375
1429	1.398875
1430	1.403
1431	1.403
1432	1.475125
1433	1.407875
1434	1.4355
1435	1.3895
1436	1.46575
1437	1.398625
1438	1.471625
1439	1.399625
1440	1.47275
1441	1.40125
1442	1.4545
1443	1.405
1444	1.46025
1445	1.399625
1446	1.455125
1447	1.41625
1448	1.43
1449	1.458375
1450	1.407
1451	1.457875
1452	1.394
1453	1.4125
1454	1.446375
1455	1.4175
1456	1.4025
1457	1.417375
1458	1.461
1459	1.396875
1460	1.44975
1461	1.39675
1462	1.476
1463	1.384
1464	1.811875
1465	1.386625
1466	1.45475
1467	1.44825
1468	1.40275
1469	1.4045
1470	1.4035
1471	1.417
1472	1.39925
1473	1.46325
1474	1.3955
1475	1.4835
1476	1.38525
1477	1.42625
1478	1.4065
1479	1.46175
1480	1.383625
1481	1.47175
1482	1.39825
1483	1.405125
1484	1.4515
1485	1.44625
1486	1.402375
1487	1.400625
1488	1.418
1489	1.402625
1490	1.410375
1491	1.4515
1492	1.398375
1493	1.4655
1494	1.390375
1495	1.425
1496	1.41575
1497	1.468875
1498	1.396875
1499	1.422
1500	1.40825
1501	1.417375
1502	1.756375
1503	1.486125
1504	1.402875
1505	1.404375
1506	1.3995
1507	1.46225
1508	1.466375
1509	1.40525
1510	1.4605
1511	1.394125
1512	1.41425
1513	1.397125
1514	1.417875
1515	1.393125
1516	1.45275
1517	1.4
1518	1.407875
1519	1.436875
1520	1.42075
1521	1.4085
1522	1.415875
1523	1.407
1524	1.447
1525	1.417
1526	1.446
1527	1.40725
1528	1.460375
1529	1.39275
1530	1.420875
1531	1.396
1532	1.426125
1533	1.381875
1534	1.45875
1535	1.404875
1536	1.40675
1537	1.457375
1538	1.465
1539	1.405375
1540	1.39425
1541	1.412625
1542	1.654625
1543	1.418
1544	1.457875
1545	1.456125
1546	1.408625
1547	1.4505
1548	1.402375
1549	1.45625
1550	1.396
1551	1.45875
1552	1.394
1553	1.426625
1554	1.473625
1555	1.467
1556	1.41975
1557	1.39625
1558	1.408125
1559	1.58325
1560	1.4095
1561	1.440625
1562	1.404
1563	2.141875
1564	1.402375
1565	1.465375
1566	1.4825
1567	1.460875
1568	1.426125
1569	1.51825
1570	1.417
1571	1.404875
1572	1.404125
1573	1.506125
1574	1.398375
1575	1.410625
1576	1.422625
1577	1.42225
1578	1.484375
1579	1.452875
1580	1.41675
1581	1.459375
1582	1.4205
1583	1.456125
1584	1.438625
1585	1.415375
1586	1.412375
1587	1.452375
1588	1.452
1589	1.4075
1590	1.413
1591	1.398875
1592	1.42025
1593	1.39675
1594	1.46825
1595	1.405
1596	1.467375
1597	1.391
1598	1.476875
1599	1.3955
1600	1.4565
1601	1.391875
1602	1.460875
1603	1.39625
1604	1.455875
1605	1.404875
1606	1.431625
1607	1.419125
1608	1.458125
1609	1.40775
1610	1.418625
1611	1.40425
1612	1.463875
1613	1.40675
1614	1.4555
1615	1.39975
1616	1.46925
1617	1.404625
1618	1.46475
1619	1.40125
1620	1.46275
1621	1.407625
1622	1.45625
1623	1.46825
1624	4.75875
1625	1.47825
1626	1.40075
1627	1.405125
1628	1.3925
1629	1.469125
1630	1.3835
1631	1.6565
1632	1.417375
1633	1.483125
1634	1.398
1635	1.4635
1636	1.397625
1637	1.48925
1638	1.393
1639	1.45475
1640	1.390375
1641	1.475125
1642	1.403375
1643	1.458875
1644	1.40325
1645	1.3985
1646	1.40525
1647	1.459875
1648	1.406125
1649	1.476375
1650	1.398375
1651	1.471
1652	1.398875
1653	1.416375
1654	1.399875
1655	1.45925
1656	1.394875
1657	1.45875
1658	1.4085
1659	1.4525
1660	1.401375
1661	1.4585
1662	1.397625
1663	1.39975
1664	1.406375
1665	1.452
1666	1.411
1667	1.4505
1668	1.45425
1669	1.4055
1670	1.6595
1671	1.400875
1672	1.490125
1673	1.411625
1674	1.41925
1675	1.40175
1676	1.4395
1677	1.388625
1678	1.481
1679	1.394
1680	1.411625
1681	1.39775
1682	1.466625
1683	1.40825
1684	1.4495
1685	1.409
1686	1.46975
1687	1.40775
1688	1.459375
1689	1.406
1690	1.46225
1691	1.395375
1692	1.449625
1693	1.43275
1694	1.41425
1695	1.413625
1696	1.421875
1697	1.40775
1698	1.41425
1699	1.42325
1700	1.482
1701	1.41475
1702	1.45625
1703	1.466375
1704	1.41275
1705	1.482
1706	1.404125
1707	1.467625
1708	1.405625
1709	1.452
1710	1.396875
1711	1.425625
1712	1.3945
1713	1.47125
1714	1.39125
1715	4.703
1716	1.3985
1717	2.551125
1718	1.412375
1719	1.45525
1720	1.406875
1721	1.40975
1722	1.408125
1723	1.46125
1724	1.401875
1725	1.46775
1726	1.395875
1727	1.461
1728	1.406625
1729	1.408875
1730	1.415375
1731	1.6835
1732	1.401375
1733	1.399875
1734	1.4075
1735	1.455875
1736	1.40325
1737	1.444875
1738	1.403375
1739	1.441375
1740	1.409875
1741	1.47225
1742	1.449375
1743	1.41675
1744	1.459
1745	1.397875
1746	1.456625
1747	1.405125
1748	1.460875
1749	1.399
1750	1.4135
1751	1.390125
1752	1.468125
1753	1.404125
1754	1.463625
1755	1.396
1756	1.421875
1757	1.40825
1758	1.47725
1759	1.42
1760	1.421375
1761	1.40925
1762	1.458875
1763	1.408375
1764	1.45825
1765	1.403125
1766	1.5395
1767	1.416
1768	1.42025
1769	1.475375
1770	1.652625
1771	1.41
1772	1.421375
1773	1.467125
1774	1.45125
1775	1.40625
1776	1.458375


==> xenstats.txt <==
1	1.042375
2	1.0735
3	1.043375
4	1.077375
5	1.045625
6	1.044875
7	1.042
8	1.044375
9	1.044875
10	1.073625
11	1.079
12	1.039375
13	1.040625
14	1.03875
15	1.046375
16	1.044125
17	1.07575
18	1.041125
19	1.075875
20	1.038875
21	1.071875
22	1.042
23	1.079
24	1.040625
25	1.075
26	1.042
27	1.0435
28	1.043375
29	1.0765
30	1.040375
31	1.044625
32	1.041875
33	1.077375
34	1.042125
35	1.075375
36	1.042375
37	1.038875
38	1.04225
39	1.077625
40	1.04375
41	1.073125
42	1.04225
43	1.078375
44	1.075
45	1.041625
46	1.078625
47	1.042125
48	1.041
49	1.043875
50	1.072125
51	1.04075
52	1.049
53	1.039625
54	1.073625
55	1.0415
56	1.07775
57	1.04425
58	1.074125
59	1.043875
60	1.076375
61	1.040125
62	1.07625
63	1.04425
64	1.076125
65	1.04225
66	1.0395
67	1.044625
68	1.072625
69	1.044375
70	1.043125
71	1.044875
72	1.073875
73	1.0415
74	1.04325
75	1.043
76	1.04275
77	1.044625
78	1.076125
79	1.041125
80	1.075
81	1.043
82	1.0735
83	1.04475
84	1.038875
85	1.07575
86	1.040375
87	1.047375
88	1.078625
89	1.075625
90	1.043375
91	1.04325
92	1.040375
93	1.07675
94	1.0435
95	1.043125
96	1.042875
97	1.04275
98	1.043625
99	1.045125
100	1.04025
101	1.042
102	1.0405
103	1.07725
104	1.04175
105	1.07425
106	1.04375
107	1.0735
108	1.04475
109	1.07875
110	1.041125
111	1.07675
112	1.04475
113	1.07825
114	1.04425
115	1.077
116	1.039125
117	1.042125
118	1.04
119	1.0435
120	1.044625
121	1.078375
122	1.042125
123	1.076375
124	1.041625
125	1.041625
126	1.074875
127	1.041625
128	1.078
129	1.03925
130	1.042
131	1.04025
132	1.07425
133	1.04025
134	1.0745
135	1.042125
136	1.04225
137	1.041
138	1.045875
139	1.04325
140	1.077125
141	1.04375
142	1.04175
143	1.041
144	1.080375
145	1.039375
146	1.0795
147	1.039375
148	1.07475
149	1.04325
150	1.07025
151	1.042
152	1.073
153	1.044375
154	1.040125
155	1.047625
156	1.072875
157	1.04375
158	1.075375
159	1.04175
160	1.041375
161	1.042
162	1.074
163	1.040875
164	1.04525
165	1.0455
166	1.041625
167	1.04375
168	1.0425
169	1.045125
170	1.045875
171	1.04175
172	1.04225
173	1.075875
174	1.041875
175	1.076625
176	1.0425
177	1.039875
178	1.0445
179	1.075375
180	1.04475
181	1.0425
182	1.044125
183	1.07825
184	1.047
185	1.07525
186	1.043875
187	1.078875
188	1.044
189	1.04225
190	1.079125
191	1.04575
192	1.045
193	1.043
194	1.07325
195	1.05
196	1.042875
197	1.137625
198	1.044625
199	1.045375
200	1.054
201	1.0755
202	1.04925
203	1.041375
204	1.07975
205	1.046375
206	1.043625
207	1.042875
208	1.076625
209	1.071625
210	1.04425
211	1.04275
212	1.041125
213	1.041125
214	1.075625
215	1.0425
216	1.04375
217	1.041625
218	1.045625
219	1.042375
220	1.076625
221	1.03975
222	1.07525
223	1.04125
224	1.043875
225	1.04425
226	1.075875
227	1.06175
228	1.042
229	1.04275
230	1.074375
231	1.04625
232	1.07125
233	1.044
234	1.04675
235	1.045625
236	1.078625
237	1.0425
238	1.076125
239	1.04425
240	1.07425
241	1.04375
242	1.04175
243	1.078125
244	1.03875
245	1.046
246	1.04325
247	1.042625
248	1.042875
249	1.0495
250	1.039
251	1.044375
252	1.04125
253	1.07875
254	1.043625
255	1.0745
256	1.04025
257	1.04125
258	1.044375
259	1.039
260	1.043375
261	1.0745
262	1.040625
263	1.038375
264	1.041375
265	1.074125
266	1.044
267	1.075125
268	1.03625
269	1.077125
270	1.04025
271	1.04375
272	1.0465
273	1.042
274	1.0415
275	1.07425
276	1.04475
277	1.04075
278	1.044625
279	1.072375
280	1.072875
281	1.039625
282	1.076875
283	1.0395
284	1.073875
285	1.040875
286	1.07525
287	1.037625
288	1.078
289	1.038625
290	1.076
291	1.038
292	1.046
293	1.045375
294	1.043
295	1.042125
296	1.07325
297	1.076375
298	1.04
299	1.0415
300	1.074625
301	1.042625
302	1.076625
303	1.036375
304	1.0765
305	1.0445
306	1.075375
307	1.04175
308	1.073125
309	1.042125
310	1.073
311	1.0425
312	1.045375
313	1.034875
314	1.104125
315	1.080375
316	1.037125
317	1.043
318	1.0765
319	1.04175
320	1.076
321	1.074375
322	1.039875
323	1.074375
324	1.042625
325	1.07675
326	1.042
327	1.0745
328	1.041125
329	1.042875
330	1.040375
331	1.072
332	1.074375
333	1.042375
334	1.04125
335	1.0425
336	1.03825
337	1.08
338	1.040875
339	1.04175
340	1.037625
341	1.075
342	1.040625
343	1.07525
344	1.038875
345	1.0755
346	1.040125
347	1.039625
348	1.043125
349	1.07625
350	1.0745
351	1.04175
352	1.04175
353	1.0745
354	1.0425
355	1.07525
356	1.04125
357	1.043125
358	1.04125
359	1.078375
360	1.03875
361	1.070625
362	1.076
363	1.041125
364	1.04275
365	1.038875
366	1.0755
367	1.071375
368	1.039625
369	1.038
370	1.078
371	1.04225
372	1.0395
373	1.040125
374	1.074375
375	1.04225
376	1.0725
377	1.04175
378	1.04225
379	1.0425
380	1.075
381	1.041875
382	1.04175
383	1.04275
384	1.0775
385	1.06975
386	1.0405
387	1.073375
388	1.074125
389	1.04325
390	1.037625
391	1.0765
392	1.076
393	1.042125
394	1.076375
395	1.0385
396	1.074375
397	1.05425
398	1.07375
399	1.0395
400	1.0425
401	1.04425
402	1.622375
403	1.043
404	1.041625
405	1.077625
406	1.073375
407	1.041625
408	1.04275
409	1.077375
410	1.043375
411	1.073125
412	1.040375
413	1.077125
414	1.041
415	1.07525
416	1.03925
417	1.04225
418	1.03925
419	1.072
420	1.0735
421	1.03825
422	1.0425
423	1.04
424	1.042375
425	1.039375
426	1.041375
427	1.07575
428	1.043625
429	1.076125
430	1.041125
431	1.074875
432	1.039125
433	1.07425
434	1.04125
435	1.04175
436	1.0405
437	1.077125
438	1.076
439	1.040375
440	1.042125
441	1.0775
442	1.076625
443	1.040125
444	1.0765
445	1.046125
446	1.0435
447	1.04825
448	1.076
449	1.044375
450	1.07825
451	1.043375
452	1.043375
453	1.041
454	1.073875
455	1.080875
456	1.038625
457	1.044625
458	1.039625
459	1.07725
460	1.039375
461	1.0405
462	1.074375
463	1.0425
464	1.078375
465	1.039125
466	1.07925
467	1.037125
468	1.202625
469	1.04425
470	1.040625
471	1.04075
472	1.076875
473	1.075
474	1.03825
475	1.043125
476	1.072
477	1.078
478	1.036
479	1.04275
480	1.077125
481	1.077125
482	1.040375
483	1.074
484	1.03875
485	1.070625
486	1.036875
487	1.039875
488	1.04125
489	1.04225
490	1.074
491	1.03825
492	1.04125
493	1.07725
494	1.07575
495	1.0455
496	1.042875
497	1.078625
498	1.04325
499	1.07625
500	1.04225
501	1.072375
502	1.040875
503	1.071625
504	1.042875
505	1.03875
506	1.0405
507	1.071125
508	1.073875
509	1.0425
510	1.0435
511	1.041875
512	1.07725
513	1.041875
514	1.04275
515	1.075875
516	1.043375
517	1.043
518	1.04475
519	1.0735
520	1.074375
521	1.04525
522	1.04075
523	1.041875
524	1.078625
525	1.040875
526	1.043
527	1.041875
528	1.073625
529	1.071125
530	1.041625
531	1.042
532	1.04325
533	1.041
534	1.077375
535	1.044625
536	1.070875
537	1.04175
538	1.07275
539	1.04575
540	1.04225
541	1.039125
542	1.081125
543	1.0745
544	1.0415
545	1.043125
546	1.079625
547	1.075375
548	1.03775
549	1.045125
550	1.078375
551	1.043
552	1.075375
553	1.043875
554	1.341375
555	1.044625
556	1.074875
557	1.044625
558	1.044625
559	1.074625
560	1.07525
561	1.0415
562	1.04425
563	1.072375
564	1.073875
565	1.041625
566	1.04075
567	1.078125
568	1.042125
569	1.0795
570	1.041125
571	1.04575
572	1.04075
573	1.073375
574	1.04
575	1.046
576	1.0395
577	1.077875
578	1.041875
579	1.043
580	1.03825
581	1.075
582	1.075125
583	1.04325
584	1.0775
585	1.0795
586	1.049875
587	1.0435
588	1.07675
589	1.08
590	1.042625
591	1.07725
592	1.04275
593	1.042875
594	1.05325
595	1.07925
596	1.0775
597	1.043
598	1.0775
599	1.044875
600	1.04025
601	1.039625
602	1.077625
603	1.078
604	1.0455
605	1.046
606	1.07725
607	1.043875
608	1.0755
609	1.04275
610	1.04125
611	1.046125
612	1.07675
613	1.074875
614	1.04075
615	1.044
616	1.07725
617	1.04525
618	1.076
619	1.04475
620	1.07825
621	1.0445
622	1.044875
623	1.042875
624	1.078
625	1.0395
626	1.0775
627	1.04125
628	1.042375
629	1.042875
630	1.04425
631	1.074875
632	1.041125
633	1.042
634	1.110625
635	1.040375
636	1.040625
637	1.075625
638	1.076
639	1.0425
640	1.039875
641	1.04025
642	1.042875
643	1.041875
644	1.041125
645	1.04575
646	1.039875
647	1.07975
648	1.0735
649	1.043125
650	1.043
651	1.072625
652	1.079625
653	1.04
654	1.042125
655	1.07725
656	1.07575
657	1.04125
658	1.03875
659	1.071625
660	1.035125
661	1.073
662	1.036125
663	1.04175
664	1.044
665	1.0435
666	1.07475
667	1.038375
668	1.04025
669	1.07425
670	1.075375
671	1.039625
672	1.044125
673	1.0795
674	1.04375
675	1.04075
676	1.0745
677	1.0435
678	1.07475
679	1.040625
680	1.03875
681	1.045125
682	1.07825
683	1.077375
684	1.042625
685	1.041875
686	1.0435
687	1.075
688	1.04075
689	1.041875
690	1.038375
691	1.077875
692	1.040875
693	1.042625
694	1.07275
695	1.0415
696	1.074375
697	1.03975
698	1.037375
699	1.043
700	1.075
701	1.07575
702	1.041375
703	1.042875
704	1.075625
705	1.07675
706	1.04075
707	1.041375
708	1.041875
709	1.075375
710	1.040125
711	1.0405
712	1.07025
713	1.04225
714	1.07525
715	1.041875
716	1.043375
717	1.072375
718	1.07375
719	1.0395
720	1.043125
721	1.03975
722	1.109625
723	1.042875
724	1.0405
725	1.042125
726	1.077
727	1.04125
728	1.04225
729	1.037125
730	1.04225
731	1.07825
732	1.03975
733	1.04425
734	1.04025
735	1.076
736	1.073625
737	1.042375
738	1.042625
739	1.043375
740	1.07125
741	1.044125
742	1.042625
743	1.078375
744	1.072125
745	1.04625
746	1.043125
747	1.074
748	1.042
749	1.073375
750	1.041875
751	1.0405
752	1.045875
753	1.076875
754	1.0445
755	1.041875
756	1.072875
757	1.039
758	1.077875
759	1.044125
760	1.38225
761	1.078125
762	1.043125
763	1.037625
764	1.07625
765	1.043625
766	1.074125
767	1.03975
768	1.04125
769	1.042375
770	1.071875
771	1.073875
772	1.040875
773	1.0435
774	1.07075
775	1.042125
776	1.04375
777	1.042625
778	1.07775
779	1.07625
780	1.0395
781	1.076125
782	1.078625
783	1.04325
784	1.042
785	1.073375
786	1.041125
787	1.042875
788	1.077625
789	1.076625
790	1.03925
791	1.0485
792	1.076125
793	1.0435
794	1.043625
795	1.0795
796	1.044375
797	1.046125
798	1.04575
799	1.07975
800	1.079875
801	1.041375
802	1.042
803	1.043125
804	1.039875
805	1.0765
806	1.076
807	1.04125
808	1.041
809	1.071375
810	1.075125
811	1.042125
812	1.042125
813	1.078375
814	1.04575
815	1.042375
816	1.040125
817	1.074875
818	1.04325
819	1.042625
820	1.038
821	1.044875
822	1.043125
823	1.077625
824	1.0725
825	1.042375
826	1.043375
827	1.07425
828	1.074625
829	1.042375
830	1.04325
831	1.078625
832	1.078875
833	1.041375
834	1.076875
835	1.075
836	1.040125
837	1.03875
838	1.041875
839	1.04525
840	1.043
841	1.04225
842	1.0385
843	1.0425
844	1.0745
845	1.076
846	1.04225
847	1.041
848	1.078375
849	1.076375
850	1.0395
851	1.041625
852	1.04025
853	1.04475
854	1.040875
855	1.039875
856	1.0405
857	1.041125
858	1.076125
859	1.0765
860	1.041375
861	1.039875
862	1.042375
863	1.079625
864	1.03975
865	1.04925
866	1.07425
867	1.0765
868	1.0435
869	1.04
870	1.0455
871	1.075875
872	1.040875
873	1.04075
874	1.041875
875	1.044875
876	1.041125
877	1.0765
878	1.03825
879	1.074625
880	1.036
881	1.073875
882	1.04275
883	1.046
884	1.079
885	1.044125
886	1.039375
887	1.04025
888	1.0435
889	1.04175
890	1.0435
891	1.043375
892	1.045
893	1.03925
894	1.07725
895	1.04
896	1.04625
897	1.07675
898	1.075875
899	1.03875
900	1.0415
901	1.0785
902	1.07975
903	1.0455
904	1.04225
905	1.04425
906	1.07625
907	1.041
908	1.040625
909	1.0435
910	1.03975
911	1.0755
912	1.068
913	1.041125
914	1.076125
915	1.07375
916	1.045125
917	1.0415
918	1.074375
919	1.082375
920	1.043
921	1.040875
922	1.07625
923	1.074125
924	1.042
925	1.040625
926	1.042375
927	1.04125
928	1.073375
929	1.0435
930	1.04225
931	1.040375
932	1.076
933	1.0765
934	1.041
935	1.043625
936	1.0755
937	1.0805
938	1.04075
939	1.039875
940	1.074875
941	1.07775
942	1.0405
943	1.041375
944	1.045125
945	1.041375
946	1.07325
947	1.07625
948	1.038
949	1.042
950	1.07425
951	1.047625
952	1.040125
953	1.04325
954	1.077625
955	1.044625
956	1.041375
957	1.078
958	1.074875
959	1.04325
960	1.03675
961	1.047125
962	1.043375
963	1.074125
964	1.044625
965	1.044375
966	1.042125
967	1.07075
968	1.0415
969	1.042625
970	1.0425
971	1.08275
972	1.047375
973	1.04075
974	1.045125
975	1.045375
976	1.0765
977	1.03775
978	1.07525
979	1.0465
980	1.037375
981	1.041625
982	1.107125
983	1.041
984	1.044375
985	1.04375
986	1.07725
987	1.043
988	1.0525
989	1.077375
990	1.043625
991	1.047125
992	1.073125
993	1.046
994	1.039625
995	1.04475
996	1.03975
997	1.0775
998	1.039625
999	1.077625
1000	1.042875
1001	1.042375
1002	1.07375
1003	1.075625
1004	1.044125
1005	1.04175
1006	1.0775
1007	1.078
1008	1.040125
1009	1.039375
1010	1.076375
1011	1.08025
1012	1.041625
1013	1.037
1014	1.04325
1015	1.044875
1016	1.041625
1017	1.04175
1018	1.04175
1019	1.04375
1020	1.071875
1021	1.077125
1022	1.04325
1023	1.04475
1024	1.079125
1025	1.07775
1026	1.045
1027	1.0435
1028	1.07475
1029	1.04325
1030	1.042625
1031	1.038875
1032	1.077
1033	1.04225
1034	1.04525
1035	1.041125
1036	1.04025
1037	1.04425
1038	1.076875
1039	1.04075
1040	1.04225
1041	1.076375
1042	1.0775
1043	1.043875
1044	1.043375
1045	1.08
1046	1.07625
1047	1.044875
1048	1.044125
1049	1.046
1050	1.077125
1051	1.0415
1052	1.04625
1053	1.039375
1054	1.044125
1055	1.07825
1056	1.073875
1057	1.044625
1058	1.044375
1059	1.048125
1060	1.079875
1061	1.041875
1062	1.042125
1063	1.0745
1064	1.07825
1065	1.03975
1066	1.041625
1067	1.043125
1068	1.04625
1069	1.045125
1070	1.74025
1071	1.042125
1072	1.07675
1073	1.077625
1074	1.044375
1075	1.042625
1076	1.074375
1077	1.078625
1078	1.03975
1079	1.044625
1080	1.039875
1081	1.070125
1082	1.044
1083	1.0365
1084	1.040875
1085	1.069625
1086	1.042875
1087	1.039125
1088	1.04125
1089	1.037
1090	1.074375
1091	1.036125
1092	1.04075
1093	1.04025
1094	1.0765
1095	1.0715
1096	1.04
1097	1.042625
1098	1.075375
1099	1.075625
1100	1.040875
1101	1.042375
1102	1.036875
1103	1.080125
1104	1.03825
1105	1.047125
1106	1.040125
1107	1.04325
1108	1.0715
1109	1.072625
1110	1.039125
1111	1.0765
1112	1.044875
1113	1.04225
1114	1.041875
1115	1.043875
1116	1.077625
1117	1.044125
1118	1.0385
1119	1.044
1120	1.079625
1121	1.040625
1122	1.076875
1123	1.041125
1124	1.044
1125	1.071125
1126	1.043
1127	1.040375
1128	1.04325
1129	1.0425
1130	1.045875
1131	1.043125
1132	1.042
1133	1.079
1134	1.079625
1135	1.041125
1136	1.0435
1137	1.04475
1138	1.079125
1139	1.03775
1140	1.07825
1141	1.041625
1142	1.044875
1143	1.075
1144	1.072625
1145	1.043125
1146	1.043125
1147	1.080375
1148	1.042875
1149	1.0445
1150	1.04325
1151	1.073875
1152	1.04225
1153	1.04225
1154	1.036375
1155	1.0455
1156	1.075875
1157	1.072875
1158	1.042125
1159	1.03925
1160	1.0755
1161	1.0765
1162	1.044625
1163	1.041
1164	1.078875
1165	1.07875
1166	1.0415
1167	1.041625
1168	1.078125
1169	1.04125
1170	1.04625
1171	1.0435
1172	1.043875
1173	1.073375
1174	1.043375
1175	1.10625
1176	1.049
1177	1.04525
1178	1.04225
1179	1.04525
1180	1.043375
1181	1.040625
1182	1.07825
1183	1.07575
1184	1.039375
1185	1.052
1186	1.074625
1187	1.076375
1188	1.043125
1189	1.0385
1190	1.04325
1191	1.042625
1192	1.077
1193	1.0415
1194	1.076875
1195	1.038375
1196	1.075125
1197	1.043
1198	1.04225
1199	1.0735
1200	1.075625
1201	1.041125
1202	1.042
1203	1.076
1204	1.075875
1205	1.044125
1206	1.042
1207	1.04125
1208	1.042875
1209	1.041375
1210	1.042125
1211	1.075125
1212	1.043625
1213	1.044875
1214	1.07575
1215	1.03825
1216	1.044125
1217	1.075125
1218	1.078
1219	1.039625
1220	1.044625
1221	1.077125
1222	1.07725
1223	1.041375
1224	1.044875
1225	1.0415
1226	1.047375
1227	1.077
1228	1.04075
1229	1.077375
1230	1.042875
1231	1.040875
1232	1.0745
1233	1.043125
1234	1.045375
1235	1.07675
1236	1.04375
1237	1.041875
1238	1.075875
1239	1.04425
1240	1.037125
1241	1.039
1242	1.044875
1243	1.045625
1244	1.042375
1245	1.075375
1246	1.0415
1247	1.0455
1248	1.041
1249	1.07575
1250	1.040625
1251	1.045125
1252	1.07625
1253	1.07625
1254	1.041625
1255	1.0405
1256	1.04275
1257	1.073125
1258	1.043
1259	1.039
1260	1.04325
1261	1.073125
1262	1.043375
1263	1.072375
1264	1.041
1265	1.04275
1266	1.038375
1267	1.074125
1268	1.039
1269	1.04225
1270	1.106625
1271	1.041
1272	1.0425
1273	1.07175
1274	1.0755
1275	1.04575
1276	1.04375
1277	1.041125
1278	1.07825
1279	1.04225
1280	1.04475
1281	1.041125
1282	1.07875
1283	1.0425
1284	1.0725
1285	1.039875
1286	1.04375
1287	1.079
1288	1.0805
1289	1.041625
1290	1.042375
1291	1.044125
1292	1.0785
1293	1.046125
1294	1.039875
1295	1.04475
1296	1.0755
1297	1.040875
1298	1.042375
1299	1.044625
1300	1.072625
1301	1.041
1302	1.04575
1303	1.041375
1304	1.044
1305	1.07525
1306	1.048875
1307	1.04175
1308	1.079875
1309	1.0395
1310	1.07625
1311	1.041875
1312	1.043
1313	1.07825
1314	1.043875
1315	1.042
1316	1.042375
1317	1.074125
1318	1.0435
1319	1.042875
1320	1.040875
1321	1.046
1322	1.045125
1323	1.04375
1324	1.044625
1325	1.046125
1326	1.078625
1327	1.077875
1328	1.045375
1329	1.038125
1330	1.0415
1331	1.077375
1332	1.04175
1333	1.04275
1334	1.045875
1335	1.07375
1336	1.041375
1337	1.076125
1338	1.040875
1339	1.04175
1340	1.045375
1341	1.080125
1342	1.041375
1343	1.04125
1344	1.075625
1345	1.047
1346	1.045625
1347	1.04175
1348	1.04475
1349	1.077625
1350	1.076375
1351	1.040875
1352	1.076
1353	1.04
1354	1.078875
1355	1.0415
1356	1.041875
1357	1.040125
1358	1.078375
1359	1.04
1360	1.0415
1361	1.07125
1362	1.07775
1363	1.03925
1364	1.0415
1365	1.044375
1366	1.043625
1367	1.042875
1368	1.073375
1369	1.047875
1370	1.074125
1371	1.043125
1372	1.10825
1373	1.045
1374	1.046
1375	1.04075
1376	1.106625
1377	1.044125
1378	1.044
1379	1.0735
1380	1.078125
1381	1.042
1382	1.050875
1383	1.044
1384	1.074625
1385	1.045625
1386	1.06975
1387	1.043125
1388	1.04325
1389	1.076625
1390	1.038375
1391	1.078
1392	1.043125
1393	1.04175
1394	1.076625
1395	1.0455
1396	1.077
1397	1.0775
1398	1.043
1399	1.041125
1400	1.044375
1401	1.07575
1402	1.047125
1403	1.072125
1404	1.0455
1405	1.072125
1406	1.04325
1407	1.075625
1408	1.04425
1409	1.043125
1410	1.042625
1411	1.08175
1412	1.0435
1413	1.04225
1414	1.076125
1415	1.076625
1416	1.046375
1417	1.04575
1418	1.042625
1419	1.0765
1420	1.04225
1421	1.07375
1422	1.045125
1423	1.074125
1424	1.043875
1425	1.07675
1426	1.044625
1427	1.043875
1428	1.07525
1429	1.04275
1430	1.03875
1431	1.04675
1432	1.078
1433	1.0435
1434	1.0415
1435	1.04325
1436	1.0755
1437	1.043625
1438	1.073625
1439	1.041875
1440	1.078625
1441	1.043125
1442	1.075875
1443	1.04175
1444	1.078875
1445	1.042
1446	1.08125
1447	1.039875
1448	1.044375
1449	1.07775
1450	1.04325
1451	1.07675
1452	1.04325
1453	1.0435
1454	1.07875
1455	1.042375
1456	1.049875
1457	1.044625
1458	1.077
1459	1.043375
1460	1.0775
1461	1.042125
1462	1.077125
1463	1.04575
1464	1.075375
1465	1.043625
1466	1.0755
1467	1.08175
1468	1.04325
1469	1.043375
1470	1.042
1471	1.04725
1472	1.04325
1473	1.079375
1474	1.043875
1475	1.078
1476	1.0405
1477	1.045875
1478	1.0415
1479	1.077875
1480	1.04525
1481	1.081
1482	1.044625
1483	1.044875
1484	1.0775
1485	1.075875
1486	1.04425
1487	1.043375
1488	1.04675
1489	1.045125
1490	1.0425
1491	1.07475
1492	1.045
1493	1.075
1494	1.04625
1495	1.044
1496	1.0455
1497	1.077625
1498	1.043
1499	1.045375
1500	1.044375
1501	1.044375
1502	1.078375
1503	1.076
1504	1.04175
1505	1.0435
1506	1.04325
1507	1.042875
1508	1.076875
1509	1.044125
1510	1.076875
1511	1.043375
1512	1.048
1513	1.042125
1514	1.04525
1515	1.045625
1516	1.080875
1517	1.045
1518	1.046375
1519	1.076875
1520	1.050875
1521	1.04475
1522	1.045875
1523	1.044125
1524	1.08275
1525	1.045
1526	1.073375
1527	1.0465
1528	1.077
1529	1.04325
1530	1.041625
1531	1.04075
1532	1.0445
1533	1.0445
1534	1.077375
1535	1.044375
1536	1.04675
1537	1.076875
1538	1.076125
1539	1.042125
1540	1.043875
1541	1.04525
1542	1.041375
1543	1.044875
1544	1.073375
1545	1.07925
1546	1.0435
1547	1.078375
1548	1.043375
1549	1.075125
1550	1.0435
1551	1.075375
1552	1.0425
1553	1.043875
1554	1.076125
1555	1.08125
1556	1.049875
1557	1.0445
1558	1.047375
1559	1.078125
1560	1.046625
1561	1.07475
1562	1.04525
1563	1.048
1564	1.046875
1565	1.07775
1566	1.0425
1567	1.070875
1568	1.046
1569	1.1145
1570	1.0465
1571	1.04325
1572	1.0415
1573	1.109375
1574	1.04725
1575	1.0425
1576	1.0465
1577	1.044625
1578	1.07675
1579	1.088625
1580	1.04725
1581	1.07825
1582	1.045
1583	1.077
1584	1.0415
1585	1.044
1586	1.039125
1587	1.07875
1588	1.0715
1589	1.04225
1590	1.0405
1591	1.043375
1592	1.042
1593	1.044
1594	1.07625
1595	4.431875
1596	1.073
1597	1.040875
1598	1.07825
1599	1.041625
1600	1.07575
1601	1.040125
1602	1.079
1603	1.041125
1604	1.07725
1605	1.043
1606	1.04325
1607	1.041
1608	1.07575
1609	1.043625
1610	1.0435
1611	1.04325
1612	1.07575
1613	1.03925
1614	1.07225
1615	1.04475
1616	1.072625
1617	1.044625
1618	1.0745
1619	1.042375
1620	1.074375
1621	1.044
1622	1.075
1623	1.077625
1624	1.04425
1625	1.074375
1626	1.040125
1627	1.04125
1628	1.04375
1629	1.0775
1630	1.042875
1631	1.045125
1632	1.038625
1633	1.07525
1634	1.040875
1635	1.074625
1636	1.0405
1637	1.07675
1638	1.04
1639	1.07625
1640	1.03975
1641	1.07575
1642	1.043125
1643	1.07475
1644	1.04375
1645	1.037625
1646	1.044625
1647	1.072625
1648	1.040625
1649	1.07275
1650	1.04475
1651	1.0745
1652	1.039875
1653	1.038125
1654	1.039875
1655	1.075
1656	1.039125
1657	1.0775
1658	1.04075
1659	1.043375
1660	1.0445
1661	1.075375
1662	1.043375
1663	1.04075
1664	1.04325
1665	1.07275
1666	1.043125
1667	1.07375
1668	1.076625
1669	1.039875
1670	1.04325
1671	1.043625
1672	1.077375
1673	1.043875
1674	1.04675
1675	1.03975
1676	1.045625
1677	1.04325
1678	1.077375
1679	1.040875
1680	1.0415
1681	1.0435
1682	1.07275
1683	1.042875
1684	1.0735
1685	1.045125
1686	1.07275
1687	1.042625
1688	1.073125
1689	1.042875
1690	1.07675
1691	1.042375
1692	1.046
1693	1.044125
1694	1.043375
1695	1.043125
1696	1.043875
1697	1.045125
1698	1.04425
1699	1.04575
1700	1.075625
1701	1.042125
1702	1.0725
1703	1.077
1704	1.040375
1705	1.077875
1706	1.044625
1707	1.079625
1708	1.043
1709	1.0795
1710	1.041875
1711	1.046625
1712	1.041875
1713	1.07875
1714	1.042375
1715	1.03975
1716	1.043125
1717	1.0435
1718	1.044375
1719	1.074875
1720	1.046875
1721	1.0395
1722	1.047
1723	1.077
1724	1.0415
1725	1.07775
1726	1.039875
1727	1.07725
1728	1.042875
1729	1.04325
1730	1.043
1731	1.046875
1732	1.045875
1733	1.043875
1734	1.046625
1735	4.4265
1736	1.04475
1737	1.074125
1738	1.044875
1739	1.042375
1740	1.04475
1741	1.077125
1742	1.0765
1743	1.041375
1744	1.078125
1745	1.043
1746	1.078125
1747	1.042875
1748	1.077875
1749	1.042375
1750	1.041375
1751	1.042
1752	1.07875
1753	1.040875
1754	1.07725
1755	1.04
1756	1.043
1757	1.04175
1758	1.07475
1759	1.0445
1760	1.040875
1761	1.04325
1762	1.078
1763	1.041875
1764	1.073625
1765	1.04175
1766	1.079
1767	1.040875
1768	1.036875
1769	1.075
1770	1.04
1771	1.044
1772	1.03725
1773	1.077125
1774	1.074625
1775	1.044
1776	1.073875

